Convergent tangent plane integrators for the simulation of chiral magnetic skyrmion dynamics

We consider the numerical approximation of the Landau-Lifshitz-Gilbert equation, which describes the dynamics of the magnetization in ferromagnetic materials. In addition to the classical micromagnetic contributions, the energy comprises the Dzyaloshinskii-Moriya interaction, which is the most important ingredient for the enucleation and the stabilization of chiral magnetic skyrmions. We propose and analyze three tangent plane integrators, for which we prove (unconditional) convergence of the finite element solutions towards a weak solution of the problem. The analysis is constructive and also establishes existence of weak solutions. Numerical experiments demonstrate the applicability of the methods for the simulation of practically relevant problem sizes.

==> pics/ex0/errL1.dat <==
k	normL1
0.001383	2.5529e-25
0.002766	4.9938e-25
0.0055319	9.6734e-25
0.011064	1.8446e-24
0.022128	3.4291e-24
0.044255	6.1288e-24
0.08851	1.035e-23
0.17702	1.6129e-23


==> pics/ex0/plot1/paper_obtuse_PFTPS1_averages.dat <==
t	mz
0	0.9999
1.1064	0.9323
2.2128	0.80328
3.3191	0.67085
4.4255	0.54659
5.5319	0.40428
6.6383	0.23452
7.7447	0.062449
8.851	-0.077818
9.9574	-0.18446
11.064	-0.27089
12.17	-0.34175
13.277	-0.39486
14.383	-0.43325
15.489	-0.45642
16.596	-0.45993
17.702	-0.44288
18.808	-0.40989
19.915	-0.3622
21.021	-0.29639
22.128	-0.20978
23.234	-0.099991
24.34	0.036005
25.447	0.1966
26.553	0.37208
27.659	0.54744
28.766	0.70452
29.872	0.82378
30.979	0.88829
32.085	0.88894
33.191	0.82831
34.298	0.72006
35.404	0.58402
36.511	0.43946
37.617	0.30072
38.723	0.17644
39.83	0.071524
40.936	-0.010161
42.042	-0.064218
43.149	-0.085888
44.255	-0.071434
45.362	-0.020276
46.468	0.063251
47.574	0.17034
48.681	0.29013
49.787	0.41126
50.893	0.5226
52	0.61426
53.106	0.67832
54.213	0.71051
55.319	0.71109
56.425	0.68412
57.532	0.63609
58.638	0.57394
59.745	0.50356
60.851	0.42939
61.957	0.35516
63.064	0.28511
64.17	0.22452
65.276	0.17936
66.383	0.15521
67.489	0.15599
68.596	0.18269
69.702	0.23258
70.808	0.29941
71.915	0.37448
73.021	0.44835
74.127	0.51259
75.234	0.56113
76.34	0.59107
77.447	0.60263
78.553	0.59833
79.659	0.58178
80.766	0.5564
81.872	0.5248
82.979	0.48856
84.085	0.44885
85.191	0.40714
86.298	0.36591
87.404	0.32878
88.51	0.29997
89.617	0.28338
90.723	0.28156
91.83	0.29501
92.936	0.32191
94.042	0.35847
95.149	0.39969
96.255	0.4404
97.361	0.47619
98.468	0.50406
99.574	0.52264
100.68	0.53197
101.79	0.53298
102.89	0.52696
104	0.51509
105.11	0.49833
106.21	0.47751
107.32	0.45363
108.43	0.42811
109.53	0.40288
110.64	0.38033
111.74	0.36288
112.85	0.35252
113.96	0.35043
115.06	0.35669
116.17	0.37024
117.28	0.38917
118.38	0.41105
119.49	0.43335
120.6	0.45389
121.7	0.47103
122.81	0.48379
123.91	0.49174
125.02	0.49488
126.13	0.49347
127.23	0.48789
128.34	0.47866
129.45	0.46642
130.55	0.45204
131.66	0.43661
132.77	0.42144
133.87	0.40794
134.98	0.39738
136.08	0.39077
137.19	0.38868
138.3	0.39112
139.4	0.39761
140.51	0.40726
141.62	0.41891
142.72	0.43135
143.83	0.4434
144.94	0.4541
146.04	0.4627
147.15	0.46871
148.25	0.47187
149.36	0.47215
150.47	0.46965
151.57	0.46469
152.68	0.45771
153.79	0.44932
154.89	0.44025
156	0.43128
157.11	0.4232
158.21	0.41673
159.32	0.41238
160.43	0.4105
161.53	0.41112
162.64	0.41407
163.74	0.41894
164.85	0.42519
165.96	0.43218
167.06	0.43926
168.17	0.44583
169.28	0.45139
170.38	0.45555
171.49	0.45806
172.6	0.45882
173.7	0.45785
174.81	0.45533
175.91	0.45152
177.02	0.4468
178.13	0.44159
179.23	0.43635
180.34	0.43153
181.45	0.42754
182.55	0.42469
183.66	0.42319
184.77	0.42311
185.87	0.42438
186.98	0.42682
188.08	0.43017
189.19	0.43409
190.3	0.4382
191.4	0.44215
192.51	0.44562
193.62	0.44835
194.72	0.45015
195.83	0.45093
196.94	0.45067
198.04	0.44947
199.15	0.44745
200.25	0.44484
201.36	0.44188


==> pics/ex0/plot1/paper_obtuse_TPS1_averages.dat <==
t	mz
0	0.9999
1.1064	0.9295
2.2128	0.79857
3.3191	0.66533
4.4255	0.54025
5.5319	0.39648
6.6383	0.22503
7.7447	0.053343
8.851	-0.084561
9.9574	-0.1889
11.064	-0.27345
12.17	-0.34214
13.277	-0.3936
14.383	-0.43011
15.489	-0.44973
16.596	-0.44843
17.702	-0.42685
18.808	-0.38913
19.915	-0.33493
21.021	-0.26111
22.128	-0.1656
23.234	-0.045547
24.34	0.10128
25.447	0.27023
26.553	0.44834
27.659	0.6178
28.766	0.75832
29.872	0.8505
30.979	0.88071
32.085	0.84594
33.191	0.75554
34.298	0.6281
35.404	0.48466
36.511	0.34256
37.617	0.213
38.723	0.10219
39.83	0.014301
40.936	-0.046161
42.042	-0.074142
43.149	-0.065381
44.255	-0.018628
45.362	0.062375
46.468	0.16887
47.574	0.28927
48.681	0.41096
49.787	0.52158
50.893	0.61033
52	0.66911
53.106	0.69431
54.213	0.68738
55.319	0.65366
56.425	0.60057
57.532	0.53537
58.638	0.46387
59.745	0.39039
60.851	0.31891
61.957	0.25429
63.064	0.20244
64.17	0.16953
65.276	0.16062
66.383	0.17815
67.489	0.22079
68.596	0.28311
69.702	0.35643
70.808	0.43058
71.915	0.49594
73.021	0.5453
74.127	0.57501
75.234	0.58509
76.34	0.57843
77.447	0.55924
78.553	0.53159
79.659	0.49852
80.766	0.46191
81.872	0.42305
82.979	0.38356
84.085	0.34609
85.191	0.31435
86.298	0.29251
87.404	0.28406
88.51	0.29078
89.617	0.31207
90.723	0.34492
91.83	0.38447
92.936	0.42506
94.042	0.46146
95.149	0.4898
96.255	0.50813
97.361	0.5163
98.468	0.51547
99.574	0.50742
100.68	0.49385
101.79	0.47615
102.89	0.45537
104	0.43256
105.11	0.4091
106.21	0.38683
107.32	0.368
108.43	0.35486
109.53	0.34919
110.64	0.3518
111.74	0.3623
112.85	0.37912
113.96	0.39984
115.06	0.42167
116.17	0.44197
117.28	0.45872
118.38	0.47067
119.49	0.47739
120.6	0.47907
121.7	0.47624
122.81	0.46961
123.91	0.4599
125.02	0.44785
126.13	0.43433
127.23	0.42037
128.34	0.40719
129.45	0.39608
130.55	0.38823
131.66	0.38452
132.77	0.3853
133.87	0.39035
134.98	0.3989
136.08	0.40978
137.19	0.42161
138.3	0.43307
139.4	0.44303
140.51	0.45071
141.62	0.45565
142.72	0.45773
143.83	0.45704
144.94	0.45386
146.04	0.44858
147.15	0.44171
148.25	0.43383
149.36	0.42565
150.47	0.41792
151.57	0.41136
152.68	0.40663
153.79	0.40416
154.89	0.40415
156	0.4065
157.11	0.41083
158.21	0.41658
159.32	0.42305
160.43	0.42956
161.53	0.43546
162.64	0.44026
163.74	0.44362
164.85	0.44536
165.96	0.44544
167.06	0.44399
168.17	0.44119
169.28	0.43736
170.38	0.43287
171.49	0.42816
172.6	0.42365
173.7	0.41979
174.81	0.41691
175.91	0.41528
177.02	0.415
178.13	0.41604
179.23	0.41823
180.34	0.42128
181.45	0.42484
182.55	0.42854
183.66	0.43201
184.77	0.43494
185.87	0.43711
186.98	0.43838
188.08	0.43869
189.19	0.43807
190.3	0.43663
191.4	0.43455
192.51	0.43203
193.62	0.42935
194.72	0.42674
195.83	0.42446
196.94	0.42271
198.04	0.42164
199.15	0.42133
200.25	0.42176
201.36	0.42285


==> pics/ex0/plot1/paper_obtuse_TPS2_averages.dat <==
t	mz
0	0.9999
1.1064	0.92784
2.2128	0.79473
3.3191	0.66253
4.4255	0.54053
5.5319	0.39971
6.6383	0.22668
7.7447	0.051427
8.851	-0.086036
9.9574	-0.1894
11.064	-0.27428
12.17	-0.34359
13.277	-0.39609
14.383	-0.43687
15.489	-0.46221
16.596	-0.46444
17.702	-0.44413
18.808	-0.40999
19.915	-0.36341
21.021	-0.29955
22.128	-0.21542
23.234	-0.10716
24.34	0.030221
25.447	0.19335
26.553	0.36915
27.659	0.54305
28.766	0.69885
29.872	0.81763
30.979	0.88068
32.085	0.8769
33.191	0.80922
34.298	0.6938
35.404	0.55277
36.511	0.40555
37.617	0.26551
38.723	0.14068
39.83	0.036607
40.936	-0.041549
42.042	-0.088808
43.149	-0.10058
44.255	-0.073746
45.362	-0.0093536
46.468	0.085144
47.574	0.19851
48.681	0.31967
49.787	0.43799
50.893	0.54346
52	0.62693
53.106	0.68087
54.213	0.7018
55.319	0.69048
56.425	0.65144
57.532	0.59163
58.638	0.51846
59.745	0.43849
60.851	0.35721
61.957	0.28009
63.064	0.21329
64.17	0.1632
65.276	0.13578
66.383	0.13534
67.489	0.1631
68.596	0.21616
69.702	0.28749
70.808	0.36732
71.915	0.44509
73.021	0.51143
74.127	0.5598
75.234	0.58734
76.34	0.59472
77.447	0.58519
78.553	0.56296
79.659	0.53187
80.766	0.49473
81.872	0.45334
82.979	0.40926
84.085	0.36472
85.191	0.32321
86.298	0.28932
87.404	0.26781
88.51	0.26233
89.617	0.27428
90.723	0.30224
91.83	0.34205
92.936	0.38775
94.042	0.43286
95.149	0.47178
96.255	0.50075
97.361	0.5183
98.468	0.5249
99.574	0.52219
100.68	0.51216
101.79	0.49646
102.89	0.47627
104	0.45248
105.11	0.42617
106.21	0.399
107.32	0.37339
108.43	0.3522
109.53	0.33824
110.64	0.33352
111.74	0.33875
112.85	0.3531
113.96	0.37432
115.06	0.39929
116.17	0.42463
117.28	0.44737
118.38	0.46541
119.49	0.47767
120.6	0.48399
121.7	0.48481
122.81	0.48082
123.91	0.47272
125.02	0.46118
126.13	0.44692
127.23	0.43086
128.34	0.41425
129.45	0.39866
130.55	0.38576
131.66	0.37707
132.77	0.37362
133.87	0.37574
134.98	0.38296
136.08	0.39416
137.19	0.40776
138.3	0.42205
139.4	0.43546
140.51	0.44678
141.62	0.45521
142.72	0.46037
143.83	0.46222
144.94	0.46092
146.04	0.45675
147.15	0.45015
148.25	0.44164
149.36	0.43194
150.47	0.4219
151.57	0.41249
152.68	0.40467
153.79	0.39924
154.89	0.39675
156	0.39738
157.11	0.40091
158.21	0.40677
159.32	0.4142
160.43	0.42231
161.53	0.43025
162.64	0.43728
163.74	0.44285
164.85	0.44662
165.96	0.44839
167.06	0.44817
168.17	0.44608
169.28	0.44237
170.38	0.43741
171.49	0.43167
172.6	0.4257
173.7	0.42007
174.81	0.41532
175.91	0.41192
177.02	0.41017
178.13	0.41017
179.23	0.41185
180.34	0.41494
181.45	0.41903
182.55	0.42368
183.66	0.42838
184.77	0.43271
185.87	0.4363
186.98	0.43888
188.08	0.44029
189.19	0.44048
190.3	0.4395
191.4	0.43748
192.51	0.43467
193.62	0.43134
194.72	0.42782
195.83	0.42446
196.94	0.42158
198.04	0.41944
199.15	0.41822
200.25	0.41801
201.36	0.41876


==> pics/ex0/plot1/paper_struct_PFTPS1_averages.dat <==
t	mz
0	0.9999
1.1064	0.93229
2.2128	0.80327
3.3191	0.67047
4.4255	0.54624
5.5319	0.40444
6.6383	0.23532
7.7447	0.063347
8.851	-0.077346
9.9574	-0.18422
11.064	-0.27058
12.17	-0.34141
13.277	-0.3946
14.383	-0.43321
15.489	-0.45708
16.596	-0.46175
17.702	-0.44586
18.808	-0.41395
19.915	-0.36768
21.021	-0.30372
22.128	-0.21923
23.234	-0.11188
24.34	0.021496
25.447	0.17997
26.553	0.35454
27.659	0.53068
28.766	0.69051
29.872	0.81444
30.979	0.88497
32.085	0.89196
33.191	0.83679
34.298	0.73222
35.404	0.59779
36.511	0.45312
37.617	0.31317
38.723	0.18712
39.83	0.080125
40.936	-0.0040056
42.042	-0.061017
43.149	-0.086197
44.255	-0.075607
45.362	-0.028107
46.468	0.052692
47.574	0.15836
48.681	0.278
49.787	0.40015
50.893	0.51343
52	0.60759
53.106	0.67443
54.213	0.70931
55.319	0.71227
56.425	0.68731
57.532	0.64093
58.638	0.58011
59.745	0.51077
60.851	0.43732
61.957	0.36334
63.064	0.29286
64.17	0.23102
65.276	0.18377
66.383	0.15687
67.489	0.15457
68.596	0.1783
69.702	0.22584
70.808	0.29128
71.915	0.36611
73.021	0.44079
74.127	0.5066
75.234	0.55709
76.34	0.58899
77.447	0.60225
78.553	0.59931
79.659	0.58381
80.766	0.55933
81.872	0.52856
82.979	0.49313
84.085	0.45412
85.191	0.41284
86.298	0.37155
87.404	0.33372
88.51	0.30356
89.617	0.2851
90.723	0.28117
91.83	0.29257
92.936	0.31782
94.042	0.35335
95.149	0.39427
96.255	0.43534
97.361	0.47197
98.468	0.50095
99.574	0.52069
100.68	0.5311
101.79	0.53307
102.89	0.5279
104	0.51681
105.11	0.5008
106.21	0.48067
107.32	0.45733
108.43	0.43207
109.53	0.40675
110.64	0.38368
111.74	0.36531
112.85	0.35374
113.96	0.35032
115.06	0.35531
116.17	0.36782
117.28	0.38605
118.38	0.40761
119.49	0.42996
120.6	0.45084
121.7	0.46853
122.81	0.48195
123.91	0.4906
125.02	0.49447
126.13	0.49377
127.23	0.48887
128.34	0.48027
129.45	0.46855
130.55	0.45452
131.66	0.43924
132.77	0.42397
133.87	0.4101
134.98	0.39895
136.08	0.39159
137.19	0.38867
138.3	0.39032
139.4	0.39612
140.51	0.40526
141.62	0.41661
142.72	0.42895
143.83	0.44111
144.94	0.45206
146.04	0.46104
147.15	0.46752
148.25	0.47121
149.36	0.47202
150.47	0.47005
151.57	0.46556
152.68	0.45896
153.79	0.45083
154.89	0.44187
156	0.43284
157.11	0.42455
158.21	0.41772
159.32	0.41293
160.43	0.41054
161.53	0.41066
162.64	0.41316
163.74	0.41766
164.85	0.42366
165.96	0.43052
167.06	0.4376
168.17	0.44429
169.28	0.45007
170.38	0.45454
171.49	0.45741
172.6	0.45855
173.7	0.45796
174.81	0.45578
175.91	0.45225
177.02	0.44772
178.13	0.4426
179.23	0.43736
180.34	0.43243
181.45	0.42825
182.55	0.42513
183.66	0.42332
184.77	0.42292
185.87	0.42388
186.98	0.42607
188.08	0.42922
189.19	0.43301
190.3	0.43709
191.4	0.44109
192.51	0.44468
193.62	0.44759
194.72	0.44961
195.83	0.45064
196.94	0.45063
198.04	0.44966
199.15	0.44784
200.25	0.44537
201.36	0.44249


==> pics/ex0/plot1/paper_struct_TPS1_averages.dat <==
t	mz
0	0.9999
1.1064	0.92948
2.2128	0.79854
3.3191	0.66492
4.4255	0.53987
5.5319	0.39666
6.6383	0.22586
7.7447	0.054205
8.851	-0.084147
9.9574	-0.18871
11.064	-0.27316
12.17	-0.34183
13.277	-0.39335
14.383	-0.43018
15.489	-0.45064
16.596	-0.45055
17.702	-0.43013
18.808	-0.39359
19.915	-0.34098
21.021	-0.26912
22.128	-0.17582
23.234	-0.058304
24.34	0.085998
25.447	0.25325
26.553	0.43117
27.659	0.60236
28.766	0.74665
29.872	0.8443
30.979	0.88084
32.085	0.85205
33.191	0.76618
34.298	0.6412
35.404	0.49827
36.511	0.35531
37.617	0.22413
38.723	0.11132
39.83	0.021081
40.936	-0.042255
42.042	-0.073711
43.149	-0.068865
44.255	-0.025945
45.362	0.052048
46.468	0.15685
47.574	0.27695
48.681	0.39966
49.787	0.51232
50.893	0.60376
52	0.6655
53.106	0.69353
54.213	0.68904
55.319	0.6573
56.425	0.60577
57.532	0.5418
58.638	0.47124
59.745	0.39834
60.851	0.32688
61.957	0.26148
63.064	0.20792
64.17	0.17247
65.276	0.16046
66.383	0.17478
67.489	0.21463
68.596	0.2751
69.702	0.34779
70.808	0.42254
71.915	0.48947
73.021	0.54093
74.127	0.57282
75.234	0.5848
76.34	0.57961
77.447	0.56148
78.553	0.53465
79.659	0.50231
80.766	0.46639
81.872	0.42812
82.979	0.38892
84.085	0.35122
85.191	0.31859
86.298	0.29518
87.404	0.28468
88.51	0.28921
89.617	0.30854
90.723	0.34
91.83	0.37892
92.936	0.41968
94.042	0.4569
95.149	0.48646
96.255	0.50612
97.361	0.51552
98.468	0.51573
99.574	0.50851
100.68	0.49565
101.79	0.47856
102.89	0.45834
104	0.43596
105.11	0.41267
106.21	0.39022
107.32	0.37078
108.43	0.35664
109.53	0.3497
110.64	0.35095
111.74	0.36023
112.85	0.37614
113.96	0.39637
115.06	0.41816
116.17	0.43882
117.28	0.45618
118.38	0.46887
119.49	0.47637
120.6	0.47878
121.7	0.47663
122.81	0.4706
123.91	0.4614
125.02	0.44978
126.13	0.43654
127.23	0.42266
128.34	0.40931
129.45	0.39779
130.55	0.3893
131.66	0.38479
132.77	0.38474
133.87	0.38904
134.98	0.397
136.08	0.40751
137.19	0.41923
138.3	0.4308
139.4	0.44106
140.51	0.44916
141.62	0.45459
142.72	0.45718
143.83	0.45699
144.94	0.45427
146.04	0.4494
147.15	0.44283
148.25	0.43516
149.36	0.42703
150.47	0.41918
151.57	0.41236
152.68	0.40724
153.79	0.40429
154.89	0.40377
156	0.40564
157.11	0.40958
158.21	0.41507
159.32	0.42142
160.43	0.42795
161.53	0.43399
162.64	0.43903
163.74	0.4427
164.85	0.44478
165.96	0.44523
167.06	0.4441
168.17	0.4416
169.28	0.438
170.38	0.43366
171.49	0.42899
172.6	0.42443
173.7	0.42041
174.81	0.4173
175.91	0.41538
177.02	0.41479
178.13	0.41553
179.23	0.41746
180.34	0.42032
181.45	0.42378
182.55	0.42745
183.66	0.43098
184.77	0.43404
185.87	0.4364
186.98	0.43789
188.08	0.43843
189.19	0.43803
190.3	0.43679
191.4	0.43487
192.51	0.43246
193.62	0.42981
194.72	0.42717
195.83	0.4248
196.94	0.42292
198.04	0.42167
199.15	0.42116
200.25	0.42139
201.36	0.42232


==> pics/ex0/plot1/paper_struct_TPS2_averages.dat <==
t	mz
0	0.9999
1.1064	0.92785
2.2128	0.79472
3.3191	0.66207
4.4255	0.54011
5.5319	0.39996
6.6383	0.22761
7.7447	0.052377
8.851	-0.085619
9.9574	-0.18923
11.064	-0.27397
12.17	-0.34325
13.277	-0.3957
14.383	-0.43666
15.489	-0.46293
16.596	-0.46658
17.702	-0.44744
18.808	-0.41428
19.915	-0.36922
21.021	-0.30734
22.128	-0.22542
23.234	-0.11989
24.34	0.014444
25.447	0.17528
26.553	0.35023
27.659	0.525
28.766	0.68374
29.872	0.8076
30.979	0.87737
32.085	0.88074
33.191	0.8191
34.298	0.70754
35.404	0.56801
36.511	0.42049
37.617	0.27905
38.723	0.15224
39.83	0.045711
40.936	-0.035449
42.042	-0.086319
43.149	-0.10229
44.255	-0.07989
45.362	-0.019301
46.468	0.072942
47.574	0.18559
48.681	0.3072
49.787	0.42698
50.893	0.5346
52	0.62072
53.106	0.67754
54.213	0.70124
55.319	0.69253
56.425	0.65586
57.532	0.59807
58.638	0.52644
59.745	0.44748
60.851	0.36656
61.957	0.28893
63.064	0.22063
64.17	0.16811
65.276	0.13757
66.383	0.13369
67.489	0.15819
68.596	0.20869
69.702	0.27862
70.808	0.35832
71.915	0.4371
73.021	0.50524
74.127	0.55578
75.234	0.58545
76.34	0.59469
77.447	0.58664
78.553	0.5656
79.659	0.53556
80.766	0.49939
81.872	0.45889
82.979	0.41545
84.085	0.37107
85.191	0.32902
86.298	0.29381
87.404	0.27027
88.51	0.26236
89.617	0.27186
90.723	0.29778
91.83	0.33631
92.936	0.38164
94.042	0.42724
95.149	0.46726
96.255	0.49766
97.361	0.51664
98.468	0.52448
99.574	0.5228
100.68	0.51362
101.79	0.4987
102.89	0.47926
104	0.45617
105.11	0.43038
106.21	0.4034
107.32	0.37748
108.43	0.35545
109.53	0.34018
110.64	0.33389
111.74	0.33752
112.85	0.35051
113.96	0.37083
115.06	0.39542
116.17	0.4209
117.28	0.44417
118.38	0.46297
119.49	0.47608
120.6	0.48323
121.7	0.48481
122.81	0.48152
123.91	0.47408
125.02	0.46315
126.13	0.4494
127.23	0.43367
128.34	0.41715
129.45	0.40131
130.55	0.38784
131.66	0.3783
132.77	0.37385
133.87	0.37495
134.98	0.3813
136.08	0.39187
137.19	0.40514
138.3	0.41939
139.4	0.43302
140.51	0.44472
141.62	0.45365
142.72	0.45938
143.83	0.4618
144.94	0.46105
146.04	0.45742
147.15	0.45128
148.25	0.44315
149.36	0.43368
150.47	0.42368
151.57	0.4141
152.68	0.40591
153.79	0.39995
154.89	0.39685
156	0.39684
157.11	0.3998
158.21	0.40524
159.32	0.41241
160.43	0.42043
161.53	0.42843
162.64	0.43567
163.74	0.44155
164.85	0.44569
165.96	0.44788
167.06	0.44809
168.17	0.4464
169.28	0.44305
170.38	0.43836
171.49	0.43279
172.6	0.42686
173.7	0.42113
174.81	0.41617
175.91	0.41245
177.02	0.41031
178.13	0.40992
179.23	0.41123
180.34	0.41401
181.45	0.4179
182.55	0.42243
183.66	0.42714
184.77	0.43157
185.87	0.43533
186.98	0.43815
188.08	0.43983
189.19	0.44032
190.3	0.43962
191.4	0.43785
192.51	0.43523
193.62	0.43202
194.72	0.42854
195.83	0.42513
196.94	0.42212
198.04	0.41978
199.15	0.41833
200.25	0.41786
201.36	0.41838


==> pics/ex0/plot1/paper_unstruct_PFTPS1_averages.dat <==
t	mz
0	0.9999
1.1064	0.9334
2.2128	0.80336
3.3191	0.67023
4.4255	0.54928
5.5319	0.41277
6.6383	0.24488
7.7447	0.069692
8.851	-0.073119
9.9574	-0.18032
11.064	-0.26734
12.17	-0.33957
13.277	-0.39366
14.383	-0.43607
15.489	-0.46841
16.596	-0.48216
17.702	-0.47173
18.808	-0.44482
19.915	-0.40857
21.021	-0.35918
22.128	-0.29138
23.234	-0.20322
24.34	-0.09044
25.447	0.050602
26.553	0.21406
27.659	0.388
28.766	0.56015
29.872	0.7151
30.979	0.83388
32.085	0.89776
33.191	0.89621
34.298	0.83217
35.404	0.7208
36.511	0.58281
37.617	0.43688
38.723	0.2963
39.83	0.1692
40.936	0.06075
42.042	-0.024734
43.149	-0.083208
44.255	-0.11057
45.362	-0.10282
46.468	-0.058371
47.574	0.019026
48.681	0.12064
49.787	0.23623
50.893	0.35536
52	0.46851
53.106	0.56799
54.213	0.64632
55.319	0.69729
56.425	0.71775
57.532	0.70762
58.638	0.67075
59.745	0.61363
60.851	0.54323
61.957	0.46553
63.064	0.38514
64.17	0.30667
65.276	0.2355
66.383	0.17742
67.489	0.1381
68.596	0.12242
69.702	0.13335
70.808	0.1707
71.915	0.23031
73.021	0.30482
74.127	0.38505
75.234	0.4617
76.34	0.52678
77.447	0.57477
78.553	0.60326
79.659	0.61283
80.766	0.60621
81.872	0.58698
82.979	0.5586
84.085	0.52365
85.191	0.4838
86.298	0.44025
87.404	0.39457
88.51	0.34942
89.617	0.30868
90.723	0.277
91.83	0.25871
92.936	0.25678
94.042	0.27189
95.149	0.30213
96.255	0.34331
97.361	0.38987
98.468	0.43596
99.574	0.47657
100.68	0.50829
101.79	0.52961
102.89	0.54066
104	0.54261
105.11	0.53701
106.21	0.52519
107.32	0.50812
108.43	0.48649
109.53	0.46102
110.64	0.43291
111.74	0.40409
112.85	0.37715
113.96	0.35498
115.06	0.3402
116.17	0.33471
117.28	0.33913
118.38	0.35272
119.49	0.37359
120.6	0.399
121.7	0.42591
122.81	0.45149
123.91	0.47352
125.02	0.49056
126.13	0.50197
127.23	0.50771
128.34	0.50813
129.45	0.50374
130.55	0.49509
131.66	0.48278
132.77	0.46751
133.87	0.45022
134.98	0.43213
136.08	0.41473
137.19	0.39963
138.3	0.38833
139.4	0.38197
140.51	0.3812
141.62	0.38603
142.72	0.39574
143.83	0.40913
144.94	0.42478
146.04	0.44102
147.15	0.45633
148.25	0.46954
149.36	0.4798
150.47	0.48658
151.57	0.4897
152.68	0.48925
153.79	0.48553
154.89	0.47896
156	0.47012
157.11	0.4597
158.21	0.44848
159.32	0.43734
160.43	0.42717
161.53	0.41882
162.64	0.41302
163.74	0.41024
164.85	0.41068
165.96	0.41423
167.06	0.42044
168.17	0.42865
169.28	0.43801
170.38	0.4476
171.49	0.45659
172.6	0.46422
173.7	0.46997
174.81	0.47352
175.91	0.47474
177.02	0.47373
178.13	0.47071
179.23	0.46604
180.34	0.46014
181.45	0.45351
182.55	0.44665
183.66	0.4401
184.77	0.43436
185.87	0.42989
186.98	0.42704
188.08	0.42602
189.19	0.4269
190.3	0.42955
191.4	0.43369
192.51	0.43888
193.62	0.44463
194.72	0.45039
195.83	0.45567
196.94	0.46004
198.04	0.4632
199.15	0.46496
200.25	0.4653
201.36	0.46428


==> pics/ex0/plot1/paper_unstruct_TPS1_averages.dat <==
t	mz
0	0.9999
1.1064	0.92978
2.2128	0.79902
3.3191	0.66463
4.4255	0.5396
5.5319	0.39753
6.6383	0.22813
7.7447	0.056632
8.851	-0.082619
9.9574	-0.18766
11.064	-0.27221
12.17	-0.34098
13.277	-0.39257
14.383	-0.42996
15.489	-0.45215
16.596	-0.45455
17.702	-0.43647
18.808	-0.40224
19.915	-0.35266
21.021	-0.28457
22.128	-0.19567
23.234	-0.083402
24.34	0.055341
25.447	0.21836
26.553	0.39486
27.659	0.5684
28.766	0.71935
29.872	0.8276
30.979	0.87717
32.085	0.86147
33.191	0.7863
34.298	0.66815
35.404	0.52815
36.511	0.3852
37.617	0.25223
38.723	0.13647
39.83	0.042056
40.936	-0.02718
42.042	-0.066629
43.149	-0.071663
44.255	-0.03954
45.362	0.028374
46.468	0.12564
47.574	0.2417
48.681	0.36369
49.787	0.47873
50.893	0.57561
52	0.64532
53.106	0.68276
54.213	0.68769
55.319	0.66412
56.425	0.61898
57.532	0.55981
58.638	0.4928
59.745	0.42231
60.851	0.35172
61.957	0.28497
63.064	0.22728
64.17	0.1848
65.276	0.16338
66.383	0.16703
67.489	0.19657
68.596	0.24878
69.702	0.31665
70.808	0.39066
71.915	0.46076
73.021	0.51837
74.127	0.55792
75.234	0.57761
76.34	0.57901
77.447	0.56591
78.553	0.5427
79.659	0.51309
80.766	0.4795
81.872	0.44327
82.979	0.40548
84.085	0.36781
85.191	0.33313
86.298	0.30528
87.404	0.28824
88.51	0.28501
89.617	0.29665
90.723	0.32179
91.83	0.35681
92.936	0.39659
94.042	0.4356
95.149	0.46904
96.255	0.49368
97.361	0.50822
98.468	0.51304
99.574	0.50961
100.68	0.49978
101.79	0.48519
102.89	0.46709
104	0.44643
105.11	0.42419
106.21	0.4017
107.32	0.38079
108.43	0.36362
109.53	0.35232
110.64	0.34847
111.74	0.35266
112.85	0.3643
113.96	0.3817
115.06	0.40239
116.17	0.42365
117.28	0.44299
118.38	0.45854
119.49	0.46925
120.6	0.47483
121.7	0.47558
122.81	0.4721
123.91	0.46511
125.02	0.45532
126.13	0.44345
127.23	0.43032
128.34	0.41689
129.45	0.40431
130.55	0.39382
131.66	0.38652
132.77	0.38323
133.87	0.3843
134.98	0.38948
136.08	0.398
137.19	0.40873
138.3	0.42032
139.4	0.43148
140.51	0.44113
141.62	0.44851
142.72	0.45322
143.83	0.45515
144.94	0.45442
146.04	0.4513
147.15	0.44619
148.25	0.43956
149.36	0.43198
150.47	0.42408
151.57	0.41656
152.68	0.41014
153.79	0.40544
154.89	0.40289
156	0.40271
157.11	0.40483
158.21	0.40892
159.32	0.41443
160.43	0.42071
161.53	0.42708
162.64	0.43291
163.74	0.43772
164.85	0.44114
165.96	0.44302
167.06	0.4433
168.17	0.44208
169.28	0.43954
170.38	0.43598
171.49	0.43172
172.6	0.42717
173.7	0.42275
174.81	0.41887
175.91	0.41587
177.02	0.41404
178.13	0.4135
179.23	0.41425
180.34	0.41616
181.45	0.41898
182.55	0.42237
183.66	0.42596
184.77	0.42942
185.87	0.43242
186.98	0.43473
188.08	0.4362
189.19	0.43675
190.3	0.43639
191.4	0.43522
192.51	0.43337
193.62	0.43104
194.72	0.42847
195.83	0.4259
196.94	0.42358
198.04	0.4217
199.15	0.42044
200.25	0.41988
201.36	0.42006


==> pics/ex0/plot1/paper_unstruct_TPS2_averages.dat <==
t	mz
0	0.9999
1.1064	0.92821
2.2128	0.79527
3.3191	0.66166
4.4255	0.53973
5.5319	0.4009
6.6383	0.23001
7.7447	0.054923
8.851	-0.084113
9.9574	-0.18818
11.064	-0.273
12.17	-0.34237
13.277	-0.39459
14.383	-0.43579
15.489	-0.46399
16.596	-0.47063
17.702	-0.45389
18.808	-0.42259
19.915	-0.38025
21.021	-0.32207
22.128	-0.24449
23.234	-0.14454
24.34	-0.016733
25.447	0.13878
26.553	0.31116
27.659	0.4865
28.766	0.6498
29.872	0.78274
30.979	0.86569
32.085	0.88408
33.191	0.83609
34.298	0.73426
35.404	0.59987
36.511	0.4539
37.617	0.31165
38.723	0.18249
39.83	0.072141
40.936	-0.014626
42.042	-0.073156
43.149	-0.098954
44.255	-0.088042
45.362	-0.039227
46.468	0.043121
47.574	0.14954
48.681	0.26845
49.787	0.38791
50.893	0.49765
52	0.5891
53.106	0.65453
54.213	0.68922
55.319	0.69198
56.425	0.66542
57.532	0.61574
58.638	0.5502
59.745	0.47542
60.851	0.39657
61.957	0.31852
63.064	0.24692
64.17	0.18806
65.276	0.14826
66.383	0.13287
67.489	0.14499
68.596	0.18414
69.702	0.24557
70.808	0.32092
71.915	0.39993
73.021	0.47253
74.127	0.53061
75.234	0.56929
76.34	0.5874
77.447	0.58695
78.553	0.57182
79.659	0.54619
80.766	0.51348
81.872	0.4759
82.979	0.43487
84.085	0.39181
85.191	0.34914
86.298	0.31059
87.404	0.28083
88.51	0.26432
89.617	0.26412
90.723	0.28083
91.83	0.31224
92.936	0.35369
94.042	0.39905
95.149	0.44209
96.255	0.47777
97.361	0.50303
98.468	0.51702
99.574	0.52063
100.68	0.51572
101.79	0.50426
102.89	0.48779
104	0.46734
105.11	0.44374
106.21	0.41802
107.32	0.39185
108.43	0.3676
109.53	0.34805
110.64	0.33585
111.74	0.33281
112.85	0.3394
113.96	0.35463
115.06	0.37617
116.17	0.4009
117.28	0.42554
118.38	0.4473
119.49	0.46422
120.6	0.4754
121.7	0.48079
122.81	0.48089
123.91	0.47644
125.02	0.46816
126.13	0.4567
127.23	0.44274
128.34	0.42716
129.45	0.41113
130.55	0.39613
131.66	0.38375
132.77	0.37545
133.87	0.37222
134.98	0.37438
136.08	0.38151
137.19	0.39251
138.3	0.40587
139.4	0.41991
140.51	0.43309
141.62	0.44421
142.72	0.45249
143.83	0.45758
144.94	0.45943
146.04	0.45822
147.15	0.45427
148.25	0.44797
149.36	0.43984
150.47	0.43051
151.57	0.42078
152.68	0.41155
153.79	0.40373
154.89	0.39815
156	0.39536
157.11	0.39559
158.21	0.3987
159.32	0.40418
160.43	0.41131
161.53	0.41922
162.64	0.42707
163.74	0.43413
164.85	0.43982
165.96	0.44379
167.06	0.44585
168.17	0.44598
169.28	0.44427
170.38	0.44096
171.49	0.43637
172.6	0.43092
173.7	0.42513
174.81	0.41953
175.91	0.41465
177.02	0.41098
178.13	0.40884
179.23	0.4084
180.34	0.40963
181.45	0.41231
182.55	0.4161
183.66	0.42054
184.77	0.42517
185.87	0.42955
186.98	0.4333
188.08	0.43614
189.19	0.43788
190.3	0.43845
191.4	0.43787
192.51	0.43624
193.62	0.43376
194.72	0.43068
195.83	0.42729
196.94	0.42394
198.04	0.42093
199.15	0.41855
200.25	0.41701
201.36	0.41641


==> pics/ex0/plot2/paper_obtuse_PFTPS1_energies.dat <==
t	energy
0	-2.244e-41
1.1064	-2.2522e-24
2.2128	-3.1898e-24
3.3191	-3.9097e-24
4.4255	-4.6005e-24
5.5319	-5.1703e-24
6.6383	-5.5347e-24
7.7447	-5.8191e-24
8.851	-6.0677e-24
9.9574	-6.2903e-24
11.064	-6.452e-24
12.17	-6.5812e-24
13.277	-6.6881e-24
14.383	-6.7858e-24
15.489	-6.8712e-24
16.596	-6.9492e-24
17.702	-7.0266e-24
18.808	-7.1088e-24
19.915	-7.1987e-24
21.021	-7.2984e-24
22.128	-7.4141e-24
23.234	-7.553e-24
24.34	-7.7196e-24
25.447	-7.9145e-24
26.553	-8.1416e-24
27.659	-8.4046e-24
28.766	-8.6993e-24
29.872	-9.015e-24
30.979	-9.3391e-24
32.085	-9.66e-24
33.191	-9.9682e-24
34.298	-1.0259e-23
35.404	-1.053e-23
36.511	-1.0783e-23
37.617	-1.1017e-23
38.723	-1.1232e-23
39.83	-1.1425e-23
40.936	-1.1598e-23
42.042	-1.175e-23
43.149	-1.1886e-23
44.255	-1.2011e-23
45.362	-1.2134e-23
46.468	-1.2261e-23
47.574	-1.2396e-23
48.681	-1.254e-23
49.787	-1.2692e-23
50.893	-1.2846e-23
52	-1.2999e-23
53.106	-1.3147e-23
54.213	-1.3287e-23
55.319	-1.3419e-23
56.425	-1.3541e-23
57.532	-1.3656e-23
58.638	-1.3765e-23
59.745	-1.3867e-23
60.851	-1.3963e-23
61.957	-1.4053e-23
63.064	-1.4135e-23
64.17	-1.4209e-23
65.276	-1.4276e-23
66.383	-1.4336e-23
67.489	-1.4391e-23
68.596	-1.4443e-23
69.702	-1.4494e-23
70.808	-1.4543e-23
71.915	-1.4593e-23
73.021	-1.4642e-23
74.127	-1.4692e-23
75.234	-1.4739e-23
76.34	-1.4785e-23
77.447	-1.4828e-23
78.553	-1.4869e-23
79.659	-1.4907e-23
80.766	-1.4943e-23
81.872	-1.4978e-23
82.979	-1.5011e-23
84.085	-1.5041e-23
85.191	-1.507e-23
86.298	-1.5097e-23
87.404	-1.5121e-23
88.51	-1.5142e-23
89.617	-1.5162e-23
90.723	-1.5181e-23
91.83	-1.5198e-23
92.936	-1.5215e-23
94.042	-1.5231e-23
95.149	-1.5247e-23
96.255	-1.5263e-23
97.361	-1.5278e-23
98.468	-1.5293e-23
99.574	-1.5307e-23
100.68	-1.532e-23
101.79	-1.5333e-23
102.89	-1.5344e-23
104	-1.5356e-23
105.11	-1.5366e-23
106.21	-1.5377e-23
107.32	-1.5386e-23
108.43	-1.5395e-23
109.53	-1.5403e-23
110.64	-1.5411e-23
111.74	-1.5418e-23
112.85	-1.5424e-23
113.96	-1.5431e-23
115.06	-1.5436e-23
116.17	-1.5442e-23
117.28	-1.5447e-23
118.38	-1.5453e-23
119.49	-1.5458e-23
120.6	-1.5463e-23
121.7	-1.5468e-23
122.81	-1.5472e-23
123.91	-1.5477e-23
125.02	-1.5481e-23
126.13	-1.5485e-23
127.23	-1.5488e-23
128.34	-1.5492e-23
129.45	-1.5495e-23
130.55	-1.5498e-23
131.66	-1.5501e-23
132.77	-1.5504e-23
133.87	-1.5507e-23
134.98	-1.5509e-23
136.08	-1.5512e-23
137.19	-1.5514e-23
138.3	-1.5516e-23
139.4	-1.5518e-23
140.51	-1.552e-23
141.62	-1.5522e-23
142.72	-1.5523e-23
143.83	-1.5525e-23
144.94	-1.5527e-23
146.04	-1.5529e-23
147.15	-1.553e-23
148.25	-1.5532e-23
149.36	-1.5533e-23
150.47	-1.5534e-23
151.57	-1.5536e-23
152.68	-1.5537e-23
153.79	-1.5538e-23
154.89	-1.5539e-23
156	-1.554e-23
157.11	-1.5541e-23
158.21	-1.5542e-23
159.32	-1.5543e-23
160.43	-1.5544e-23
161.53	-1.5545e-23
162.64	-1.5545e-23
163.74	-1.5546e-23
164.85	-1.5547e-23
165.96	-1.5548e-23
167.06	-1.5548e-23
168.17	-1.5549e-23
169.28	-1.555e-23
170.38	-1.555e-23
171.49	-1.5551e-23
172.6	-1.5551e-23
173.7	-1.5552e-23
174.81	-1.5552e-23
175.91	-1.5553e-23
177.02	-1.5553e-23
178.13	-1.5554e-23
179.23	-1.5554e-23
180.34	-1.5555e-23
181.45	-1.5555e-23
182.55	-1.5556e-23
183.66	-1.5556e-23
184.77	-1.5556e-23
185.87	-1.5557e-23
186.98	-1.5557e-23
188.08	-1.5557e-23
189.19	-1.5558e-23
190.3	-1.5558e-23
191.4	-1.5558e-23
192.51	-1.5559e-23
193.62	-1.5559e-23
194.72	-1.5559e-23
195.83	-1.5559e-23
196.94	-1.556e-23
198.04	-1.556e-23
199.15	-1.556e-23
200.25	-1.556e-23
201.36	-1.5561e-23


==> pics/ex0/plot2/paper_obtuse_TPS1_energies.dat <==
t	energy
0	-3.0108e-41
1.1064	-2.2417e-24
2.2128	-3.177e-24
3.3191	-3.8981e-24
4.4255	-4.592e-24
5.5319	-5.1486e-24
6.6383	-5.5021e-24
7.7447	-5.7771e-24
8.851	-6.02e-24
9.9574	-6.2345e-24
11.064	-6.39e-24
12.17	-6.5147e-24
13.277	-6.6183e-24
14.383	-6.7138e-24
15.489	-6.7973e-24
16.596	-6.875e-24
17.702	-6.9532e-24
18.808	-7.0375e-24
19.915	-7.1298e-24
21.021	-7.2335e-24
22.128	-7.3553e-24
23.234	-7.5025e-24
24.34	-7.6774e-24
25.447	-7.8807e-24
26.553	-8.1165e-24
27.659	-8.3858e-24
28.766	-8.6813e-24
29.872	-8.9908e-24
30.979	-9.3015e-24
32.085	-9.6028e-24
33.191	-9.8877e-24
34.298	-1.0154e-23
35.404	-1.0402e-23
36.511	-1.0633e-23
37.617	-1.0845e-23
38.723	-1.1037e-23
39.83	-1.1208e-23
40.936	-1.1359e-23
42.042	-1.1492e-23
43.149	-1.1614e-23
44.255	-1.1733e-23
45.362	-1.1853e-23
46.468	-1.1981e-23
47.574	-1.2117e-23
48.681	-1.226e-23
49.787	-1.2405e-23
50.893	-1.2548e-23
52	-1.2686e-23
53.106	-1.2816e-23
54.213	-1.2937e-23
55.319	-1.3049e-23
56.425	-1.3155e-23
57.532	-1.3255e-23
58.638	-1.3348e-23
59.745	-1.3436e-23
60.851	-1.3517e-23
61.957	-1.359e-23
63.064	-1.3655e-23
64.17	-1.3714e-23
65.276	-1.3767e-23
66.383	-1.3816e-23
67.489	-1.3863e-23
68.596	-1.3908e-23
69.702	-1.3953e-23
70.808	-1.3998e-23
71.915	-1.4042e-23
73.021	-1.4086e-23
74.127	-1.4127e-23
75.234	-1.4166e-23
76.34	-1.4202e-23
77.447	-1.4237e-23
78.553	-1.4269e-23
79.659	-1.43e-23
80.766	-1.433e-23
81.872	-1.4357e-23
82.979	-1.4382e-23
84.085	-1.4405e-23
85.191	-1.4426e-23
86.298	-1.4444e-23
87.404	-1.4461e-23
88.51	-1.4477e-23
89.617	-1.4492e-23
90.723	-1.4506e-23
91.83	-1.452e-23
92.936	-1.4534e-23
94.042	-1.4547e-23
95.149	-1.456e-23
96.255	-1.4572e-23
97.361	-1.4584e-23
98.468	-1.4595e-23
99.574	-1.4605e-23
100.68	-1.4614e-23
101.79	-1.4624e-23
102.89	-1.4632e-23
104	-1.4641e-23
105.11	-1.4648e-23
106.21	-1.4655e-23
107.32	-1.4661e-23
108.43	-1.4667e-23
109.53	-1.4672e-23
110.64	-1.4677e-23
111.74	-1.4682e-23
112.85	-1.4687e-23
113.96	-1.4691e-23
115.06	-1.4695e-23
116.17	-1.47e-23
117.28	-1.4704e-23
118.38	-1.4707e-23
119.49	-1.4711e-23
120.6	-1.4714e-23
121.7	-1.4718e-23
122.81	-1.4721e-23
123.91	-1.4724e-23
125.02	-1.4726e-23
126.13	-1.4729e-23
127.23	-1.4731e-23
128.34	-1.4734e-23
129.45	-1.4736e-23
130.55	-1.4738e-23
131.66	-1.4739e-23
132.77	-1.4741e-23
133.87	-1.4743e-23
134.98	-1.4744e-23
136.08	-1.4746e-23
137.19	-1.4747e-23
138.3	-1.4749e-23
139.4	-1.475e-23
140.51	-1.4751e-23
141.62	-1.4752e-23
142.72	-1.4754e-23
143.83	-1.4755e-23
144.94	-1.4756e-23
146.04	-1.4757e-23
147.15	-1.4758e-23
148.25	-1.4759e-23
149.36	-1.476e-23
150.47	-1.476e-23
151.57	-1.4761e-23
152.68	-1.4762e-23
153.79	-1.4762e-23
154.89	-1.4763e-23
156	-1.4764e-23
157.11	-1.4764e-23
158.21	-1.4765e-23
159.32	-1.4765e-23
160.43	-1.4766e-23
161.53	-1.4767e-23
162.64	-1.4767e-23
163.74	-1.4768e-23
164.85	-1.4768e-23
165.96	-1.4768e-23
167.06	-1.4769e-23
168.17	-1.4769e-23
169.28	-1.477e-23
170.38	-1.477e-23
171.49	-1.477e-23
172.6	-1.4771e-23
173.7	-1.4771e-23
174.81	-1.4771e-23
175.91	-1.4772e-23
177.02	-1.4772e-23
178.13	-1.4772e-23
179.23	-1.4773e-23
180.34	-1.4773e-23
181.45	-1.4773e-23
182.55	-1.4773e-23
183.66	-1.4774e-23
184.77	-1.4774e-23
185.87	-1.4774e-23
186.98	-1.4774e-23
188.08	-1.4774e-23
189.19	-1.4775e-23
190.3	-1.4775e-23
191.4	-1.4775e-23
192.51	-1.4775e-23
193.62	-1.4775e-23
194.72	-1.4776e-23
195.83	-1.4776e-23
196.94	-1.4776e-23
198.04	-1.4776e-23
199.15	-1.4776e-23
200.25	-1.4776e-23
201.36	-1.4777e-23


==> pics/ex0/plot2/paper_obtuse_TPS2_energies.dat <==
t	energy
0	-3.0108e-41
1.1064	-2.0096e-24
2.2128	-2.9286e-24
3.3191	-3.6281e-24
4.4255	-4.2746e-24
5.5319	-4.8167e-24
6.6383	-5.1887e-24
7.7447	-5.4894e-24
8.851	-5.7492e-24
9.9574	-5.975e-24
11.064	-6.1385e-24
12.17	-6.2735e-24
13.277	-6.3861e-24
14.383	-6.4912e-24
15.489	-6.5787e-24
16.596	-6.6578e-24
17.702	-6.735e-24
18.808	-6.8171e-24
19.915	-6.9024e-24
21.021	-6.9953e-24
22.128	-7.1026e-24
23.234	-7.2329e-24
24.34	-7.3883e-24
25.447	-7.5689e-24
26.553	-7.781e-24
27.659	-8.0289e-24
28.766	-8.3065e-24
29.872	-8.6024e-24
30.979	-8.9048e-24
32.085	-9.2033e-24
33.191	-9.4903e-24
34.298	-9.7608e-24
35.404	-1.0013e-23
36.511	-1.0247e-23
37.617	-1.0461e-23
38.723	-1.0657e-23
39.83	-1.0833e-23
40.936	-1.0991e-23
42.042	-1.1129e-23
43.149	-1.1254e-23
44.255	-1.1373e-23
45.362	-1.1494e-23
46.468	-1.1623e-23
47.574	-1.1761e-23
48.681	-1.1907e-23
49.787	-1.2057e-23
50.893	-1.2208e-23
52	-1.2354e-23
53.106	-1.2494e-23
54.213	-1.2626e-23
55.319	-1.2749e-23
56.425	-1.2863e-23
57.532	-1.297e-23
58.638	-1.3071e-23
59.745	-1.3165e-23
60.851	-1.3253e-23
61.957	-1.3334e-23
63.064	-1.3408e-23
64.17	-1.3475e-23
65.276	-1.3536e-23
66.383	-1.3592e-23
67.489	-1.3645e-23
68.596	-1.3697e-23
69.702	-1.3748e-23
70.808	-1.3799e-23
71.915	-1.3851e-23
73.021	-1.3901e-23
74.127	-1.3949e-23
75.234	-1.3995e-23
76.34	-1.4037e-23
77.447	-1.4077e-23
78.553	-1.4115e-23
79.659	-1.4151e-23
80.766	-1.4185e-23
81.872	-1.4217e-23
82.979	-1.4248e-23
84.085	-1.4276e-23
85.191	-1.4302e-23
86.298	-1.4326e-23
87.404	-1.4348e-23
88.51	-1.4369e-23
89.617	-1.4388e-23
90.723	-1.4406e-23
91.83	-1.4424e-23
92.936	-1.4442e-23
94.042	-1.4459e-23
95.149	-1.4475e-23
96.255	-1.4491e-23
97.361	-1.4506e-23
98.468	-1.452e-23
99.574	-1.4533e-23
100.68	-1.4545e-23
101.79	-1.4557e-23
102.89	-1.4568e-23
104	-1.4578e-23
105.11	-1.4588e-23
106.21	-1.4598e-23
107.32	-1.4606e-23
108.43	-1.4615e-23
109.53	-1.4622e-23
110.64	-1.4629e-23
111.74	-1.4635e-23
112.85	-1.4642e-23
113.96	-1.4648e-23
115.06	-1.4654e-23
116.17	-1.4659e-23
117.28	-1.4665e-23
118.38	-1.467e-23
119.49	-1.4675e-23
120.6	-1.468e-23
121.7	-1.4684e-23
122.81	-1.4688e-23
123.91	-1.4692e-23
125.02	-1.4696e-23
126.13	-1.47e-23
127.23	-1.4703e-23
128.34	-1.4706e-23
129.45	-1.4709e-23
130.55	-1.4712e-23
131.66	-1.4715e-23
132.77	-1.4717e-23
133.87	-1.472e-23
134.98	-1.4722e-23
136.08	-1.4724e-23
137.19	-1.4726e-23
138.3	-1.4728e-23
139.4	-1.473e-23
140.51	-1.4732e-23
141.62	-1.4734e-23
142.72	-1.4736e-23
143.83	-1.4737e-23
144.94	-1.4739e-23
146.04	-1.474e-23
147.15	-1.4742e-23
148.25	-1.4743e-23
149.36	-1.4744e-23
150.47	-1.4745e-23
151.57	-1.4747e-23
152.68	-1.4748e-23
153.79	-1.4749e-23
154.89	-1.475e-23
156	-1.4751e-23
157.11	-1.4751e-23
158.21	-1.4752e-23
159.32	-1.4753e-23
160.43	-1.4754e-23
161.53	-1.4755e-23
162.64	-1.4756e-23
163.74	-1.4756e-23
164.85	-1.4757e-23
165.96	-1.4758e-23
167.06	-1.4758e-23
168.17	-1.4759e-23
169.28	-1.476e-23
170.38	-1.476e-23
171.49	-1.4761e-23
172.6	-1.4761e-23
173.7	-1.4762e-23
174.81	-1.4762e-23
175.91	-1.4763e-23
177.02	-1.4763e-23
178.13	-1.4764e-23
179.23	-1.4764e-23
180.34	-1.4764e-23
181.45	-1.4765e-23
182.55	-1.4765e-23
183.66	-1.4766e-23
184.77	-1.4766e-23
185.87	-1.4766e-23
186.98	-1.4767e-23
188.08	-1.4767e-23
189.19	-1.4767e-23
190.3	-1.4768e-23
191.4	-1.4768e-23
192.51	-1.4768e-23
193.62	-1.4769e-23
194.72	-1.4769e-23
195.83	-1.4769e-23
196.94	-1.4769e-23
198.04	-1.477e-23
199.15	-1.477e-23
200.25	-1.477e-23
201.36	-1.477e-23


==> pics/ex0/plot2/paper_struct_PFTPS1_energies.dat <==
t	energy
0	-3.1813e-41
1.1064	-2.2546e-24
2.2128	-3.192e-24
3.3191	-3.9109e-24
4.4255	-4.6001e-24
5.5319	-5.1718e-24
6.6383	-5.5367e-24
7.7447	-5.8208e-24
8.851	-6.068e-24
9.9574	-6.2903e-24
11.064	-6.452e-24
12.17	-6.5809e-24
13.277	-6.6873e-24
14.383	-6.7842e-24
15.489	-6.869e-24
16.596	-6.9461e-24
17.702	-7.0223e-24
18.808	-7.103e-24
19.915	-7.1911e-24
21.021	-7.2889e-24
22.128	-7.4022e-24
23.234	-7.538e-24
24.34	-7.7013e-24
25.447	-7.8929e-24
26.553	-8.1164e-24
27.659	-8.3759e-24
28.766	-8.6679e-24
29.872	-8.982e-24
30.979	-9.3059e-24
32.085	-9.6275e-24
33.191	-9.9373e-24
34.298	-1.023e-23
35.404	-1.0503e-23
36.511	-1.0758e-23
37.617	-1.0994e-23
38.723	-1.1211e-23
39.83	-1.1407e-23
40.936	-1.1582e-23
42.042	-1.1736e-23
43.149	-1.1874e-23
44.255	-1.2e-23
45.362	-1.2123e-23
46.468	-1.2249e-23
47.574	-1.2383e-23
48.681	-1.2526e-23
49.787	-1.2677e-23
50.893	-1.2831e-23
52	-1.2985e-23
53.106	-1.3134e-23
54.213	-1.3275e-23
55.319	-1.3408e-23
56.425	-1.3532e-23
57.532	-1.3648e-23
58.638	-1.3757e-23
59.745	-1.3861e-23
60.851	-1.3958e-23
61.957	-1.4049e-23
63.064	-1.4132e-23
64.17	-1.4208e-23
65.276	-1.4275e-23
66.383	-1.4336e-23
67.489	-1.4392e-23
68.596	-1.4445e-23
69.702	-1.4495e-23
70.808	-1.4545e-23
71.915	-1.4594e-23
73.021	-1.4644e-23
74.127	-1.4693e-23
75.234	-1.4741e-23
76.34	-1.4787e-23
77.447	-1.4831e-23
78.553	-1.4872e-23
79.659	-1.491e-23
80.766	-1.4947e-23
81.872	-1.4981e-23
82.979	-1.5015e-23
84.085	-1.5046e-23
85.191	-1.5075e-23
86.298	-1.5102e-23
87.404	-1.5126e-23
88.51	-1.5148e-23
89.617	-1.5168e-23
90.723	-1.5186e-23
91.83	-1.5204e-23
92.936	-1.522e-23
94.042	-1.5237e-23
95.149	-1.5253e-23
96.255	-1.5268e-23
97.361	-1.5284e-23
98.468	-1.5298e-23
99.574	-1.5313e-23
100.68	-1.5326e-23
101.79	-1.5338e-23
102.89	-1.535e-23
104	-1.5362e-23
105.11	-1.5372e-23
106.21	-1.5382e-23
107.32	-1.5392e-23
108.43	-1.5401e-23
109.53	-1.5409e-23
110.64	-1.5417e-23
111.74	-1.5424e-23
112.85	-1.5431e-23
113.96	-1.5437e-23
115.06	-1.5443e-23
116.17	-1.5448e-23
117.28	-1.5454e-23
118.38	-1.5459e-23
119.49	-1.5464e-23
120.6	-1.5469e-23
121.7	-1.5474e-23
122.81	-1.5478e-23
123.91	-1.5483e-23
125.02	-1.5487e-23
126.13	-1.5491e-23
127.23	-1.5494e-23
128.34	-1.5498e-23
129.45	-1.5501e-23
130.55	-1.5504e-23
131.66	-1.5507e-23
132.77	-1.551e-23
133.87	-1.5513e-23
134.98	-1.5515e-23
136.08	-1.5518e-23
137.19	-1.552e-23
138.3	-1.5522e-23
139.4	-1.5524e-23
140.51	-1.5526e-23
141.62	-1.5528e-23
142.72	-1.5529e-23
143.83	-1.5531e-23
144.94	-1.5533e-23
146.04	-1.5534e-23
147.15	-1.5536e-23
148.25	-1.5537e-23
149.36	-1.5539e-23
150.47	-1.554e-23
151.57	-1.5541e-23
152.68	-1.5543e-23
153.79	-1.5544e-23
154.89	-1.5545e-23
156	-1.5546e-23
157.11	-1.5547e-23
158.21	-1.5548e-23
159.32	-1.5549e-23
160.43	-1.555e-23
161.53	-1.555e-23
162.64	-1.5551e-23
163.74	-1.5552e-23
164.85	-1.5553e-23
165.96	-1.5553e-23
167.06	-1.5554e-23
168.17	-1.5555e-23
169.28	-1.5555e-23
170.38	-1.5556e-23
171.49	-1.5556e-23
172.6	-1.5557e-23
173.7	-1.5558e-23
174.81	-1.5558e-23
175.91	-1.5559e-23
177.02	-1.5559e-23
178.13	-1.556e-23
179.23	-1.556e-23
180.34	-1.556e-23
181.45	-1.5561e-23
182.55	-1.5561e-23
183.66	-1.5562e-23
184.77	-1.5562e-23
185.87	-1.5562e-23
186.98	-1.5563e-23
188.08	-1.5563e-23
189.19	-1.5563e-23
190.3	-1.5564e-23
191.4	-1.5564e-23
192.51	-1.5564e-23
193.62	-1.5564e-23
194.72	-1.5565e-23
195.83	-1.5565e-23
196.94	-1.5565e-23
198.04	-1.5566e-23
199.15	-1.5566e-23
200.25	-1.5566e-23
201.36	-1.5566e-23


==> pics/ex0/plot2/paper_struct_TPS1_energies.dat <==
t	energy
0	-3.4357e-41
1.1064	-2.2445e-24
2.2128	-3.1796e-24
3.3191	-3.8998e-24
4.4255	-4.5923e-24
5.5319	-5.1511e-24
6.6383	-5.5051e-24
7.7447	-5.7798e-24
8.851	-6.0212e-24
9.9574	-6.2355e-24
11.064	-6.3909e-24
12.17	-6.5153e-24
13.277	-6.6184e-24
14.383	-6.7131e-24
15.489	-6.7959e-24
16.596	-6.8727e-24
17.702	-6.9496e-24
18.808	-7.0323e-24
19.915	-7.1229e-24
21.021	-7.2245e-24
22.128	-7.3438e-24
23.234	-7.4878e-24
24.34	-7.6596e-24
25.447	-7.8597e-24
26.553	-8.0921e-24
27.659	-8.3584e-24
28.766	-8.6519e-24
29.872	-8.9607e-24
30.979	-9.2719e-24
32.085	-9.5745e-24
33.191	-9.8613e-24
34.298	-1.013e-23
35.404	-1.038e-23
36.511	-1.0612e-23
37.617	-1.0826e-23
38.723	-1.1021e-23
39.83	-1.1194e-23
40.936	-1.1347e-23
42.042	-1.1482e-23
43.149	-1.1606e-23
44.255	-1.1724e-23
45.362	-1.1844e-23
46.468	-1.197e-23
47.574	-1.2105e-23
48.681	-1.2247e-23
49.787	-1.2393e-23
50.893	-1.2537e-23
52	-1.2676e-23
53.106	-1.2807e-23
54.213	-1.2929e-23
55.319	-1.3043e-23
56.425	-1.3149e-23
57.532	-1.325e-23
58.638	-1.3345e-23
59.745	-1.3434e-23
60.851	-1.3515e-23
61.957	-1.359e-23
63.064	-1.3656e-23
64.17	-1.3716e-23
65.276	-1.3769e-23
66.383	-1.3819e-23
67.489	-1.3866e-23
68.596	-1.3911e-23
69.702	-1.3956e-23
70.808	-1.4001e-23
71.915	-1.4046e-23
73.021	-1.4089e-23
74.127	-1.4131e-23
75.234	-1.417e-23
76.34	-1.4207e-23
77.447	-1.4242e-23
78.553	-1.4274e-23
79.659	-1.4305e-23
80.766	-1.4335e-23
81.872	-1.4363e-23
82.979	-1.4388e-23
84.085	-1.4411e-23
85.191	-1.4432e-23
86.298	-1.4451e-23
87.404	-1.4468e-23
88.51	-1.4484e-23
89.617	-1.4499e-23
90.723	-1.4513e-23
91.83	-1.4527e-23
92.936	-1.4541e-23
94.042	-1.4554e-23
95.149	-1.4567e-23
96.255	-1.4579e-23
97.361	-1.459e-23
98.468	-1.4601e-23
99.574	-1.4612e-23
100.68	-1.4621e-23
101.79	-1.4631e-23
102.89	-1.4639e-23
104	-1.4648e-23
105.11	-1.4655e-23
106.21	-1.4662e-23
107.32	-1.4668e-23
108.43	-1.4674e-23
109.53	-1.468e-23
110.64	-1.4685e-23
111.74	-1.4689e-23
112.85	-1.4694e-23
113.96	-1.4698e-23
115.06	-1.4703e-23
116.17	-1.4707e-23
117.28	-1.4711e-23
118.38	-1.4714e-23
119.49	-1.4718e-23
120.6	-1.4721e-23
121.7	-1.4725e-23
122.81	-1.4728e-23
123.91	-1.4731e-23
125.02	-1.4733e-23
126.13	-1.4736e-23
127.23	-1.4738e-23
128.34	-1.4741e-23
129.45	-1.4743e-23
130.55	-1.4745e-23
131.66	-1.4746e-23
132.77	-1.4748e-23
133.87	-1.475e-23
134.98	-1.4751e-23
136.08	-1.4753e-23
137.19	-1.4754e-23
138.3	-1.4755e-23
139.4	-1.4757e-23
140.51	-1.4758e-23
141.62	-1.4759e-23
142.72	-1.4761e-23
143.83	-1.4762e-23
144.94	-1.4763e-23
146.04	-1.4764e-23
147.15	-1.4765e-23
148.25	-1.4766e-23
149.36	-1.4766e-23
150.47	-1.4767e-23
151.57	-1.4768e-23
152.68	-1.4769e-23
153.79	-1.4769e-23
154.89	-1.477e-23
156	-1.4771e-23
157.11	-1.4771e-23
158.21	-1.4772e-23
159.32	-1.4772e-23
160.43	-1.4773e-23
161.53	-1.4773e-23
162.64	-1.4774e-23
163.74	-1.4774e-23
164.85	-1.4775e-23
165.96	-1.4775e-23
167.06	-1.4776e-23
168.17	-1.4776e-23
169.28	-1.4776e-23
170.38	-1.4777e-23
171.49	-1.4777e-23
172.6	-1.4777e-23
173.7	-1.4778e-23
174.81	-1.4778e-23
175.91	-1.4778e-23
177.02	-1.4779e-23
178.13	-1.4779e-23
179.23	-1.4779e-23
180.34	-1.4779e-23
181.45	-1.478e-23
182.55	-1.478e-23
183.66	-1.478e-23
184.77	-1.478e-23
185.87	-1.4781e-23
186.98	-1.4781e-23
188.08	-1.4781e-23
189.19	-1.4781e-23
190.3	-1.4781e-23
191.4	-1.4782e-23
192.51	-1.4782e-23
193.62	-1.4782e-23
194.72	-1.4782e-23
195.83	-1.4782e-23
196.94	-1.4782e-23
198.04	-1.4783e-23
199.15	-1.4783e-23
200.25	-1.4783e-23
201.36	-1.4783e-23


==> pics/ex0/plot2/paper_struct_TPS2_energies.dat <==
t	energy
0	-3.4357e-41
1.1064	-2.0127e-24
2.2128	-2.9311e-24
3.3191	-3.6297e-24
4.4255	-4.2747e-24
5.5319	-4.8185e-24
6.6383	-5.1906e-24
7.7447	-5.4911e-24
8.851	-5.7494e-24
9.9574	-5.9752e-24
11.064	-6.1386e-24
12.17	-6.2734e-24
13.277	-6.3854e-24
14.383	-6.4898e-24
15.489	-6.5769e-24
16.596	-6.6551e-24
17.702	-6.7311e-24
18.808	-6.8117e-24
19.915	-6.8954e-24
21.021	-6.9864e-24
22.128	-7.0913e-24
23.234	-7.2185e-24
24.34	-7.3707e-24
25.447	-7.5478e-24
26.553	-7.756e-24
27.659	-8.0002e-24
28.766	-8.2751e-24
29.872	-8.5695e-24
30.979	-8.8717e-24
32.085	-9.1711e-24
33.191	-9.4597e-24
34.298	-9.7322e-24
35.404	-9.9866e-24
36.511	-1.0222e-23
37.617	-1.0439e-23
38.723	-1.0637e-23
39.83	-1.0816e-23
40.936	-1.0976e-23
42.042	-1.1116e-23
43.149	-1.1243e-23
44.255	-1.1362e-23
45.362	-1.1482e-23
46.468	-1.161e-23
47.574	-1.1747e-23
48.681	-1.1892e-23
49.787	-1.2043e-23
50.893	-1.2194e-23
52	-1.2341e-23
53.106	-1.2482e-23
54.213	-1.2614e-23
55.319	-1.2739e-23
56.425	-1.2854e-23
57.532	-1.2963e-23
58.638	-1.3064e-23
59.745	-1.316e-23
60.851	-1.3249e-23
61.957	-1.3331e-23
63.064	-1.3406e-23
64.17	-1.3474e-23
65.276	-1.3536e-23
66.383	-1.3592e-23
67.489	-1.3646e-23
68.596	-1.3698e-23
69.702	-1.375e-23
70.808	-1.3801e-23
71.915	-1.3853e-23
73.021	-1.3903e-23
74.127	-1.3952e-23
75.234	-1.3998e-23
76.34	-1.4041e-23
77.447	-1.4081e-23
78.553	-1.4119e-23
79.659	-1.4155e-23
80.766	-1.4189e-23
81.872	-1.4222e-23
82.979	-1.4253e-23
84.085	-1.4282e-23
85.191	-1.4308e-23
86.298	-1.4333e-23
87.404	-1.4355e-23
88.51	-1.4375e-23
89.617	-1.4395e-23
90.723	-1.4413e-23
91.83	-1.4431e-23
92.936	-1.4448e-23
94.042	-1.4466e-23
95.149	-1.4482e-23
96.255	-1.4498e-23
97.361	-1.4513e-23
98.468	-1.4527e-23
99.574	-1.454e-23
100.68	-1.4552e-23
101.79	-1.4564e-23
102.89	-1.4575e-23
104	-1.4586e-23
105.11	-1.4596e-23
106.21	-1.4605e-23
107.32	-1.4614e-23
108.43	-1.4622e-23
109.53	-1.463e-23
110.64	-1.4636e-23
111.74	-1.4643e-23
112.85	-1.4649e-23
113.96	-1.4655e-23
115.06	-1.4661e-23
116.17	-1.4667e-23
117.28	-1.4672e-23
118.38	-1.4678e-23
119.49	-1.4683e-23
120.6	-1.4687e-23
121.7	-1.4692e-23
122.81	-1.4696e-23
123.91	-1.47e-23
125.02	-1.4704e-23
126.13	-1.4707e-23
127.23	-1.4711e-23
128.34	-1.4714e-23
129.45	-1.4717e-23
130.55	-1.472e-23
131.66	-1.4722e-23
132.77	-1.4725e-23
133.87	-1.4727e-23
134.98	-1.4729e-23
136.08	-1.4731e-23
137.19	-1.4734e-23
138.3	-1.4736e-23
139.4	-1.4738e-23
140.51	-1.4739e-23
141.62	-1.4741e-23
142.72	-1.4743e-23
143.83	-1.4744e-23
144.94	-1.4746e-23
146.04	-1.4747e-23
147.15	-1.4749e-23
148.25	-1.475e-23
149.36	-1.4751e-23
150.47	-1.4753e-23
151.57	-1.4754e-23
152.68	-1.4755e-23
153.79	-1.4756e-23
154.89	-1.4757e-23
156	-1.4758e-23
157.11	-1.4759e-23
158.21	-1.476e-23
159.32	-1.476e-23
160.43	-1.4761e-23
161.53	-1.4762e-23
162.64	-1.4763e-23
163.74	-1.4763e-23
164.85	-1.4764e-23
165.96	-1.4765e-23
167.06	-1.4765e-23
168.17	-1.4766e-23
169.28	-1.4767e-23
170.38	-1.4767e-23
171.49	-1.4768e-23
172.6	-1.4768e-23
173.7	-1.4769e-23
174.81	-1.4769e-23
175.91	-1.477e-23
177.02	-1.477e-23
178.13	-1.4771e-23
179.23	-1.4771e-23
180.34	-1.4771e-23
181.45	-1.4772e-23
182.55	-1.4772e-23
183.66	-1.4773e-23
184.77	-1.4773e-23
185.87	-1.4773e-23
186.98	-1.4774e-23
188.08	-1.4774e-23
189.19	-1.4774e-23
190.3	-1.4775e-23
191.4	-1.4775e-23
192.51	-1.4775e-23
193.62	-1.4775e-23
194.72	-1.4776e-23
195.83	-1.4776e-23
196.94	-1.4776e-23
198.04	-1.4776e-23
199.15	-1.4777e-23
200.25	-1.4777e-23
201.36	-1.4777e-23


==> pics/ex0/plot2/paper_unstruct_PFTPS1_energies.dat <==
t	energy
0	-1.6074e-43
1.1064	-2.0006e-24
2.2128	-2.9525e-24
3.3191	-3.6655e-24
4.4255	-4.3257e-24
5.5319	-4.9015e-24
6.6383	-5.2847e-24
7.7447	-5.5928e-24
8.851	-5.8532e-24
9.9574	-6.0915e-24
11.064	-6.2644e-24
12.17	-6.4045e-24
13.277	-6.5195e-24
14.383	-6.6243e-24
15.489	-6.7147e-24
16.596	-6.7925e-24
17.702	-6.8664e-24
18.808	-6.9417e-24
19.915	-7.021e-24
21.021	-7.1049e-24
22.128	-7.1994e-24
23.234	-7.3111e-24
24.34	-7.4469e-24
25.447	-7.6064e-24
26.553	-7.7927e-24
27.659	-8.0141e-24
28.766	-8.2727e-24
29.872	-8.5603e-24
30.979	-8.8661e-24
32.085	-9.1795e-24
33.191	-9.4906e-24
34.298	-9.7912e-24
35.404	-1.0076e-23
36.511	-1.0342e-23
37.617	-1.059e-23
38.723	-1.0818e-23
39.83	-1.1028e-23
40.936	-1.1218e-23
42.042	-1.1389e-23
43.149	-1.1539e-23
44.255	-1.1673e-23
45.362	-1.1798e-23
46.468	-1.192e-23
47.574	-1.2049e-23
48.681	-1.2187e-23
49.787	-1.2335e-23
50.893	-1.2491e-23
52	-1.2651e-23
53.106	-1.2812e-23
54.213	-1.2968e-23
55.319	-1.3118e-23
56.425	-1.3259e-23
57.532	-1.3391e-23
58.638	-1.3514e-23
59.745	-1.3629e-23
60.851	-1.3738e-23
61.957	-1.384e-23
63.064	-1.3935e-23
64.17	-1.4023e-23
65.276	-1.4104e-23
66.383	-1.4177e-23
67.489	-1.4244e-23
68.596	-1.4305e-23
69.702	-1.4362e-23
70.808	-1.4418e-23
71.915	-1.4472e-23
73.021	-1.4527e-23
74.127	-1.4582e-23
75.234	-1.4637e-23
76.34	-1.4692e-23
77.447	-1.4744e-23
78.553	-1.4794e-23
79.659	-1.4841e-23
80.766	-1.4885e-23
81.872	-1.4927e-23
82.979	-1.4967e-23
84.085	-1.5006e-23
85.191	-1.5042e-23
86.298	-1.5077e-23
87.404	-1.511e-23
88.51	-1.514e-23
89.617	-1.5168e-23
90.723	-1.5194e-23
91.83	-1.5217e-23
92.936	-1.524e-23
94.042	-1.5261e-23
95.149	-1.5281e-23
96.255	-1.5301e-23
97.361	-1.532e-23
98.468	-1.5339e-23
99.574	-1.5357e-23
100.68	-1.5374e-23
101.79	-1.539e-23
102.89	-1.5405e-23
104	-1.5419e-23
105.11	-1.5428e-23
106.21	-1.5434e-23
107.32	-1.5433e-23
108.43	-1.5425e-23
109.53	-1.5416e-23
110.64	-1.5403e-23
111.74	-1.5386e-23
112.85	-1.5371e-23
113.96	-1.5362e-23
115.06	-1.5356e-23
116.17	-1.5351e-23
117.28	-1.5349e-23
118.38	-1.535e-23
119.49	-1.5354e-23
120.6	-1.5361e-23
121.7	-1.537e-23
122.81	-1.5382e-23
123.91	-1.5397e-23
125.02	-1.5413e-23
126.13	-1.5429e-23
127.23	-1.5443e-23
128.34	-1.5456e-23
129.45	-1.5467e-23
130.55	-1.5477e-23
131.66	-1.5484e-23
132.77	-1.5491e-23
133.87	-1.5498e-23
134.98	-1.5502e-23
136.08	-1.5504e-23
137.19	-1.5504e-23
138.3	-1.5505e-23
139.4	-1.5499e-23
140.51	-1.5476e-23
141.62	-1.5455e-23
142.72	-1.5442e-23
143.83	-1.5402e-23
144.94	-1.5354e-23
146.04	-1.5339e-23
147.15	-1.5334e-23
148.25	-1.5326e-23
149.36	-1.5331e-23
150.47	-1.5342e-23
151.57	-1.5353e-23
152.68	-1.5365e-23
153.79	-1.5374e-23
154.89	-1.5382e-23
156	-1.5392e-23
157.11	-1.5399e-23
158.21	-1.5405e-23
159.32	-1.5411e-23
160.43	-1.5416e-23
161.53	-1.542e-23
162.64	-1.5424e-23
163.74	-1.5428e-23
164.85	-1.5431e-23
165.96	-1.5433e-23
167.06	-1.5436e-23
168.17	-1.5438e-23
169.28	-1.544e-23
170.38	-1.5442e-23
171.49	-1.5444e-23
172.6	-1.5446e-23
173.7	-1.5448e-23
174.81	-1.5449e-23
175.91	-1.5451e-23
177.02	-1.5452e-23
178.13	-1.5453e-23
179.23	-1.5454e-23
180.34	-1.5455e-23
181.45	-1.5456e-23
182.55	-1.5457e-23
183.66	-1.5458e-23
184.77	-1.5459e-23
185.87	-1.546e-23
186.98	-1.5461e-23
188.08	-1.5462e-23
189.19	-1.5462e-23
190.3	-1.5463e-23
191.4	-1.5464e-23
192.51	-1.5464e-23
193.62	-1.5465e-23
194.72	-1.5466e-23
195.83	-1.5466e-23
196.94	-1.5467e-23
198.04	-1.5467e-23
199.15	-1.5468e-23
200.25	-1.5469e-23
201.36	-1.5469e-23


==> pics/ex0/plot2/paper_unstruct_TPS1_energies.dat <==
t	energy
0	-6.9608e-44
1.1064	-2.2504e-24
2.2128	-3.1862e-24
3.3191	-3.9069e-24
4.4255	-4.5988e-24
5.5319	-5.1644e-24
6.6383	-5.5211e-24
7.7447	-5.7966e-24
8.851	-6.0359e-24
9.9574	-6.2509e-24
11.064	-6.4067e-24
12.17	-6.531e-24
13.277	-6.6333e-24
14.383	-6.7268e-24
15.489	-6.8087e-24
16.596	-6.8837e-24
17.702	-6.9583e-24
18.808	-7.038e-24
19.915	-7.1254e-24
21.021	-7.2231e-24
22.128	-7.3373e-24
23.234	-7.4754e-24
24.34	-7.6412e-24
25.447	-7.8351e-24
26.553	-8.0608e-24
27.659	-8.3211e-24
28.766	-8.6108e-24
29.872	-8.9186e-24
30.979	-9.2315e-24
32.085	-9.5379e-24
33.191	-9.8295e-24
34.298	-1.0103e-23
35.404	-1.0357e-23
36.511	-1.0594e-23
37.617	-1.0813e-23
38.723	-1.1013e-23
39.83	-1.1192e-23
40.936	-1.135e-23
42.042	-1.149e-23
43.149	-1.1616e-23
44.255	-1.1735e-23
45.362	-1.1853e-23
46.468	-1.1978e-23
47.574	-1.211e-23
48.681	-1.225e-23
49.787	-1.2395e-23
50.893	-1.254e-23
52	-1.2681e-23
53.106	-1.2814e-23
54.213	-1.2938e-23
55.319	-1.3054e-23
56.425	-1.3162e-23
57.532	-1.3263e-23
58.638	-1.3359e-23
59.745	-1.3449e-23
60.851	-1.3532e-23
61.957	-1.3608e-23
63.064	-1.3677e-23
64.17	-1.3738e-23
65.276	-1.3793e-23
66.383	-1.3843e-23
67.489	-1.389e-23
68.596	-1.3935e-23
69.702	-1.3979e-23
70.808	-1.4023e-23
71.915	-1.4067e-23
73.021	-1.411e-23
74.127	-1.4152e-23
75.234	-1.4191e-23
76.34	-1.4228e-23
77.447	-1.4263e-23
78.553	-1.4295e-23
79.659	-1.4327e-23
80.766	-1.4356e-23
81.872	-1.4384e-23
82.979	-1.441e-23
84.085	-1.4434e-23
85.191	-1.4455e-23
86.298	-1.4475e-23
87.404	-1.4492e-23
88.51	-1.4508e-23
89.617	-1.4523e-23
90.723	-1.4537e-23
91.83	-1.4551e-23
92.936	-1.4565e-23
94.042	-1.4578e-23
95.149	-1.459e-23
96.255	-1.4603e-23
97.361	-1.4614e-23
98.468	-1.4625e-23
99.574	-1.4635e-23
100.68	-1.4645e-23
101.79	-1.4654e-23
102.89	-1.4663e-23
104	-1.4672e-23
105.11	-1.4679e-23
106.21	-1.4687e-23
107.32	-1.4693e-23
108.43	-1.4699e-23
109.53	-1.4705e-23
110.64	-1.471e-23
111.74	-1.4715e-23
112.85	-1.4719e-23
113.96	-1.4723e-23
115.06	-1.4728e-23
116.17	-1.4732e-23
117.28	-1.4736e-23
118.38	-1.474e-23
119.49	-1.4743e-23
120.6	-1.4747e-23
121.7	-1.475e-23
122.81	-1.4753e-23
123.91	-1.4756e-23
125.02	-1.4759e-23
126.13	-1.4762e-23
127.23	-1.4764e-23
128.34	-1.4766e-23
129.45	-1.4769e-23
130.55	-1.4771e-23
131.66	-1.4772e-23
132.77	-1.4774e-23
133.87	-1.4776e-23
134.98	-1.4777e-23
136.08	-1.4779e-23
137.19	-1.478e-23
138.3	-1.4782e-23
139.4	-1.4783e-23
140.51	-1.4785e-23
141.62	-1.4786e-23
142.72	-1.4787e-23
143.83	-1.4788e-23
144.94	-1.4789e-23
146.04	-1.479e-23
147.15	-1.4791e-23
148.25	-1.4792e-23
149.36	-1.4793e-23
150.47	-1.4794e-23
151.57	-1.4795e-23
152.68	-1.4796e-23
153.79	-1.4796e-23
154.89	-1.4797e-23
156	-1.4798e-23
157.11	-1.4798e-23
158.21	-1.4799e-23
159.32	-1.48e-23
160.43	-1.48e-23
161.53	-1.4801e-23
162.64	-1.4801e-23
163.74	-1.4802e-23
164.85	-1.4802e-23
165.96	-1.4803e-23
167.06	-1.4803e-23
168.17	-1.4804e-23
169.28	-1.4804e-23
170.38	-1.4804e-23
171.49	-1.4805e-23
172.6	-1.4805e-23
173.7	-1.4805e-23
174.81	-1.4806e-23
175.91	-1.4806e-23
177.02	-1.4806e-23
178.13	-1.4807e-23
179.23	-1.4807e-23
180.34	-1.4807e-23
181.45	-1.4808e-23
182.55	-1.4808e-23
183.66	-1.4808e-23
184.77	-1.4808e-23
185.87	-1.4809e-23
186.98	-1.4809e-23
188.08	-1.4809e-23
189.19	-1.4809e-23
190.3	-1.481e-23
191.4	-1.481e-23
192.51	-1.481e-23
193.62	-1.481e-23
194.72	-1.481e-23
195.83	-1.4811e-23
196.94	-1.4811e-23
198.04	-1.4811e-23
199.15	-1.4811e-23
200.25	-1.4811e-23
201.36	-1.4812e-23


==> pics/ex0/plot2/paper_unstruct_TPS2_energies.dat <==
t	energy
0	-6.9608e-44
1.1064	-2.0188e-24
2.2128	-2.9371e-24
3.3191	-3.6361e-24
4.4255	-4.2803e-24
5.5319	-4.8294e-24
6.6383	-5.2032e-24
7.7447	-5.5047e-24
8.851	-5.7613e-24
9.9574	-5.9882e-24
11.064	-6.1521e-24
12.17	-6.2867e-24
13.277	-6.398e-24
14.383	-6.5012e-24
15.489	-6.588e-24
16.596	-6.6648e-24
17.702	-6.7387e-24
18.808	-6.8165e-24
19.915	-6.8977e-24
21.021	-6.9851e-24
22.128	-7.0854e-24
23.234	-7.2065e-24
24.34	-7.3527e-24
25.447	-7.5234e-24
26.553	-7.724e-24
27.659	-7.9607e-24
28.766	-8.2304e-24
29.872	-8.5224e-24
30.979	-8.825e-24
32.085	-9.1271e-24
33.191	-9.42e-24
34.298	-9.6978e-24
35.404	-9.9574e-24
36.511	-1.0198e-23
37.617	-1.042e-23
38.723	-1.0623e-23
39.83	-1.0807e-23
40.936	-1.0973e-23
42.042	-1.1119e-23
43.149	-1.1248e-23
44.255	-1.1369e-23
45.362	-1.1488e-23
46.468	-1.1613e-23
47.574	-1.1747e-23
48.681	-1.1891e-23
49.787	-1.204e-23
50.893	-1.2192e-23
52	-1.2341e-23
53.106	-1.2485e-23
54.213	-1.262e-23
55.319	-1.2746e-23
56.425	-1.2863e-23
57.532	-1.2973e-23
58.638	-1.3076e-23
59.745	-1.3173e-23
60.851	-1.3263e-23
61.957	-1.3347e-23
63.064	-1.3423e-23
64.17	-1.3493e-23
65.276	-1.3556e-23
66.383	-1.3613e-23
67.489	-1.3667e-23
68.596	-1.3718e-23
69.702	-1.3769e-23
70.808	-1.3819e-23
71.915	-1.387e-23
73.021	-1.392e-23
74.127	-1.3968e-23
75.234	-1.4015e-23
76.34	-1.4058e-23
77.447	-1.4099e-23
78.553	-1.4137e-23
79.659	-1.4173e-23
80.766	-1.4207e-23
81.872	-1.424e-23
82.979	-1.4271e-23
84.085	-1.43e-23
85.191	-1.4327e-23
86.298	-1.4352e-23
87.404	-1.4374e-23
88.51	-1.4395e-23
89.617	-1.4415e-23
90.723	-1.4433e-23
91.83	-1.4451e-23
92.936	-1.4468e-23
94.042	-1.4485e-23
95.149	-1.4502e-23
96.255	-1.4517e-23
97.361	-1.4532e-23
98.468	-1.4547e-23
99.574	-1.456e-23
100.68	-1.4572e-23
101.79	-1.4584e-23
102.89	-1.4595e-23
104	-1.4606e-23
105.11	-1.4616e-23
106.21	-1.4626e-23
107.32	-1.4635e-23
108.43	-1.4643e-23
109.53	-1.4651e-23
110.64	-1.4658e-23
111.74	-1.4665e-23
112.85	-1.4671e-23
113.96	-1.4677e-23
115.06	-1.4683e-23
116.17	-1.4689e-23
117.28	-1.4694e-23
118.38	-1.47e-23
119.49	-1.4705e-23
120.6	-1.471e-23
121.7	-1.4714e-23
122.81	-1.4718e-23
123.91	-1.4722e-23
125.02	-1.4726e-23
126.13	-1.473e-23
127.23	-1.4734e-23
128.34	-1.4737e-23
129.45	-1.474e-23
130.55	-1.4743e-23
131.66	-1.4746e-23
132.77	-1.4748e-23
133.87	-1.4751e-23
134.98	-1.4753e-23
136.08	-1.4755e-23
137.19	-1.4757e-23
138.3	-1.476e-23
139.4	-1.4762e-23
140.51	-1.4764e-23
141.62	-1.4765e-23
142.72	-1.4767e-23
143.83	-1.4769e-23
144.94	-1.477e-23
146.04	-1.4772e-23
147.15	-1.4773e-23
148.25	-1.4775e-23
149.36	-1.4776e-23
150.47	-1.4778e-23
151.57	-1.4779e-23
152.68	-1.478e-23
153.79	-1.4781e-23
154.89	-1.4782e-23
156	-1.4783e-23
157.11	-1.4784e-23
158.21	-1.4785e-23
159.32	-1.4786e-23
160.43	-1.4787e-23
161.53	-1.4787e-23
162.64	-1.4788e-23
163.74	-1.4789e-23
164.85	-1.479e-23
165.96	-1.4791e-23
167.06	-1.4791e-23
168.17	-1.4792e-23
169.28	-1.4793e-23
170.38	-1.4793e-23
171.49	-1.4794e-23
172.6	-1.4794e-23
173.7	-1.4795e-23
174.81	-1.4795e-23
175.91	-1.4796e-23
177.02	-1.4796e-23
178.13	-1.4797e-23
179.23	-1.4797e-23
180.34	-1.4798e-23
181.45	-1.4798e-23
182.55	-1.4799e-23
183.66	-1.4799e-23
184.77	-1.4799e-23
185.87	-1.48e-23
186.98	-1.48e-23
188.08	-1.4801e-23
189.19	-1.4801e-23
190.3	-1.4801e-23
191.4	-1.4802e-23
192.51	-1.4802e-23
193.62	-1.4802e-23
194.72	-1.4803e-23
195.83	-1.4803e-23
196.94	-1.4803e-23
198.04	-1.4804e-23
199.15	-1.4804e-23
200.25	-1.4804e-23
201.36	-1.4804e-23


==> pics/ex0/plot3/paper_PFTPS1_theta05_coarse.dat <==
t	energy
0	-3.1813e-41
1.1064	-2.0119e-24
2.2128	-2.9534e-24
3.3191	-3.6628e-24
4.4255	-4.3225e-24
5.5319	-4.8921e-24
6.6383	-5.2731e-24
7.7447	-5.5801e-24
8.851	-5.8424e-24
9.9574	-6.0803e-24
11.064	-6.2524e-24
12.17	-6.3929e-24
13.277	-6.5083e-24
14.383	-6.6146e-24
15.489	-6.7053e-24
16.596	-6.7845e-24
17.702	-6.8602e-24
18.808	-6.9383e-24
19.915	-7.0203e-24
21.021	-7.1076e-24
22.128	-7.2064e-24
23.234	-7.324e-24
24.34	-7.4661e-24
25.447	-7.632e-24
26.553	-7.826e-24
27.659	-8.056e-24
28.766	-8.3219e-24
29.872	-8.6141e-24
30.979	-8.9217e-24
32.085	-9.2343e-24
33.191	-9.5424e-24
34.298	-9.8383e-24
35.404	-1.0118e-23
36.511	-1.0379e-23
37.617	-1.0621e-23
38.723	-1.0844e-23
39.83	-1.1048e-23
40.936	-1.1233e-23
42.042	-1.1397e-23
43.149	-1.1542e-23
44.255	-1.1672e-23
45.362	-1.1795e-23
46.468	-1.1919e-23
47.574	-1.205e-23
48.681	-1.2191e-23
49.787	-1.2342e-23
50.893	-1.2499e-23
52	-1.266e-23
53.106	-1.2819e-23
54.213	-1.2973e-23
55.319	-1.312e-23
56.425	-1.3258e-23
57.532	-1.3388e-23
58.638	-1.3509e-23
59.745	-1.3624e-23
60.851	-1.3731e-23
61.957	-1.3831e-23
63.064	-1.3925e-23
64.17	-1.4012e-23
65.276	-1.4091e-23
66.383	-1.4163e-23
67.489	-1.4228e-23
68.596	-1.4289e-23
69.702	-1.4346e-23
70.808	-1.4402e-23
71.915	-1.4458e-23
73.021	-1.4514e-23
74.127	-1.457e-23
75.234	-1.4627e-23
76.34	-1.4682e-23
77.447	-1.4734e-23
78.553	-1.4784e-23
79.659	-1.483e-23
80.766	-1.4875e-23
81.872	-1.4916e-23
82.979	-1.4957e-23
84.085	-1.4995e-23
85.191	-1.5032e-23
86.298	-1.5066e-23
87.404	-1.5098e-23
88.51	-1.5128e-23
89.617	-1.5156e-23
90.723	-1.5181e-23
91.83	-1.5204e-23
92.936	-1.5226e-23
94.042	-1.5247e-23
95.149	-1.5268e-23
96.255	-1.5288e-23
97.361	-1.5308e-23
98.468	-1.5328e-23
99.574	-1.5347e-23
100.68	-1.5365e-23
101.79	-1.5382e-23
102.89	-1.5398e-23
104	-1.5414e-23
105.11	-1.5428e-23
106.21	-1.5442e-23
107.32	-1.5455e-23
108.43	-1.5468e-23
109.53	-1.548e-23
110.64	-1.5492e-23
111.74	-1.5502e-23
112.85	-1.5512e-23
113.96	-1.5521e-23
115.06	-1.553e-23
116.17	-1.5538e-23
117.28	-1.5545e-23
118.38	-1.5553e-23
119.49	-1.556e-23
120.6	-1.5567e-23
121.7	-1.5574e-23
122.81	-1.5581e-23
123.91	-1.5588e-23
125.02	-1.5594e-23
126.13	-1.56e-23
127.23	-1.5605e-23
128.34	-1.561e-23
129.45	-1.5615e-23
130.55	-1.562e-23
131.66	-1.5625e-23
132.77	-1.5629e-23
133.87	-1.5633e-23
134.98	-1.5637e-23
136.08	-1.5641e-23
137.19	-1.5644e-23
138.3	-1.5648e-23
139.4	-1.5651e-23
140.51	-1.5654e-23
141.62	-1.5657e-23
142.72	-1.5659e-23
143.83	-1.5662e-23
144.94	-1.5665e-23
146.04	-1.5667e-23
147.15	-1.567e-23
148.25	-1.5672e-23
149.36	-1.5675e-23
150.47	-1.5677e-23
151.57	-1.5679e-23
152.68	-1.5681e-23
153.79	-1.5683e-23
154.89	-1.5684e-23
156	-1.5686e-23
157.11	-1.5688e-23
158.21	-1.5689e-23
159.32	-1.5691e-23
160.43	-1.5692e-23
161.53	-1.5694e-23
162.64	-1.5695e-23
163.74	-1.5696e-23
164.85	-1.5697e-23
165.96	-1.5699e-23
167.06	-1.57e-23
168.17	-1.5701e-23
169.28	-1.5702e-23
170.38	-1.5703e-23
171.49	-1.5704e-23
172.6	-1.5705e-23
173.7	-1.5706e-23
174.81	-1.5707e-23
175.91	-1.5708e-23
177.02	-1.5709e-23
178.13	-1.5709e-23
179.23	-1.571e-23
180.34	-1.5711e-23
181.45	-1.5712e-23
182.55	-1.5712e-23
183.66	-1.5713e-23
184.77	-1.5714e-23
185.87	-1.5714e-23
186.98	-1.5715e-23
188.08	-1.5716e-23
189.19	-1.5716e-23
190.3	-1.5717e-23
191.4	-1.5717e-23
192.51	-1.5718e-23
193.62	-1.5718e-23
194.72	-1.5719e-23
195.83	-1.5719e-23
196.94	-1.572e-23
198.04	-1.572e-23
199.15	-1.5721e-23
200.25	-1.5721e-23
201.36	-1.5722e-23


==> pics/ex0/plot3/paper_PFTPS1_theta05_fine.dat <==
t	energy
0	-9.9082e-43
1.1064	-2.0047e-24
2.2128	-2.9495e-24
3.3191	-3.6571e-24
4.4255	-4.3206e-24
5.5319	-4.8962e-24
6.6383	-5.2752e-24
7.7447	-5.5805e-24
8.851	-5.8363e-24
9.9574	-6.0656e-24
11.064	-6.2306e-24
12.17	-6.3658e-24
13.277	-6.4756e-24
14.383	-6.5754e-24
15.489	-6.6619e-24
16.596	-6.7354e-24
17.702	-6.7985e-24
18.808	-6.8437e-24
19.915	-6.8403e-24
21.021	-6.7482e-24
22.128	-6.5812e-24
23.234	-6.4139e-24
24.34	-6.2585e-24
25.447	-6.1153e-24
26.553	-5.9963e-24
27.659	-5.9711e-24
28.766	-6.1578e-24
29.872	-6.4842e-24
30.979	-6.8193e-24
32.085	-7.1328e-24
33.191	-7.4027e-24
34.298	-7.6502e-24
35.404	-7.8924e-24
36.511	-8.1402e-24
37.617	-8.3575e-24
38.723	-8.5442e-24
39.83	-8.6658e-24
40.936	-8.6677e-24
42.042	-8.4506e-24
43.149	-7.667e-24
44.255	-5.2445e-24
45.362	-1.8576e-24
46.468	6.0751e-25
47.574	3.2001e-24
48.681	5.6729e-24
49.787	8.6799e-24
50.893	1.1091e-23
52	1.1634e-23
53.106	9.7848e-24
54.213	7.2579e-24
55.319	4.1318e-24
56.425	1.1934e-24
57.532	-9.6896e-25
58.638	-2.572e-24
59.745	-4.5542e-24
60.851	-7.0558e-24
61.957	-9.7273e-24
63.064	-1.1885e-23
64.17	-1.3744e-23
65.276	-1.5311e-23
66.383	-1.6464e-23
67.489	-1.7325e-23
68.596	-1.8256e-23
69.702	-1.917e-23
70.808	-2.0024e-23
71.915	-2.0939e-23
73.021	-2.1762e-23
74.127	-2.2303e-23
75.234	-2.2955e-23
76.34	-2.4007e-23
77.447	-2.5172e-23
78.553	-2.6406e-23
79.659	-2.7913e-23
80.766	-2.9159e-23
81.872	-2.9891e-23
82.979	-3.0358e-23
84.085	-3.128e-23
85.191	-3.2945e-23
86.298	-3.4894e-23
87.404	-3.6689e-23
88.51	-3.8597e-23
89.617	-4.1231e-23
90.723	-4.4529e-23
91.83	-4.7818e-23
92.936	-5.0633e-23
94.042	-5.2943e-23
95.149	-5.4989e-23
96.255	-5.6779e-23
97.361	-5.8431e-23
98.468	-6.0074e-23
99.574	-6.1734e-23
100.68	-6.321e-23
101.79	-6.4407e-23
102.89	-6.5665e-23
104	-6.7409e-23
105.11	-6.9738e-23
106.21	-7.2406e-23
107.32	-7.5014e-23
108.43	-7.7478e-23
109.53	-7.9644e-23
110.64	-8.1316e-23
111.74	-8.252e-23
112.85	-8.3435e-23
113.96	-8.4211e-23
115.06	-8.4896e-23
116.17	-8.5477e-23
117.28	-8.5903e-23
118.38	-8.6144e-23
119.49	-8.6271e-23
120.6	-8.6412e-23
121.7	-8.657e-23
122.81	-8.6643e-23
123.91	-8.6476e-23
125.02	-8.5917e-23
126.13	-8.5156e-23
127.23	-8.5321e-23
128.34	-8.6877e-23
129.45	-8.8559e-23
130.55	-9.0504e-23
131.66	-9.2721e-23
132.77	-9.5394e-23
133.87	-9.7712e-23
134.98	-9.9341e-23
136.08	-9.9687e-23
137.19	-9.9364e-23
138.3	-9.9472e-23
139.4	-1.0059e-22
140.51	-1.0366e-22
141.62	-1.08e-22
142.72	-1.1201e-22
143.83	-1.1594e-22
144.94	-1.1744e-22
146.04	-1.1744e-22
147.15	-1.1736e-22
148.25	-1.1691e-22
149.36	-1.1642e-22
150.47	-1.159e-22
151.57	-1.1555e-22
152.68	-1.1555e-22
153.79	-1.1552e-22
154.89	-1.1575e-22
156	-1.1605e-22
157.11	-1.1642e-22
158.21	-1.1684e-22
159.32	-1.1721e-22
160.43	-1.1758e-22
161.53	-1.1794e-22
162.64	-1.1832e-22
163.74	-1.1872e-22
164.85	-1.1914e-22
165.96	-1.1955e-22
167.06	-1.1997e-22
168.17	-1.204e-22
169.28	-1.2097e-22
170.38	-1.2165e-22
171.49	-1.2233e-22
172.6	-1.2301e-22
173.7	-1.2369e-22
174.81	-1.2432e-22
175.91	-1.249e-22
177.02	-1.255e-22
178.13	-1.2618e-22
179.23	-1.2689e-22
180.34	-1.276e-22
181.45	-1.2831e-22
182.55	-1.2901e-22
183.66	-1.2973e-22
184.77	-1.3046e-22
185.87	-1.3121e-22
186.98	-1.3198e-22
188.08	-1.328e-22
189.19	-1.3362e-22
190.3	-1.3441e-22
191.4	-1.3512e-22
192.51	-1.3576e-22
193.62	-1.3635e-22
194.72	-1.3689e-22
195.83	-1.3739e-22
196.94	-1.3786e-22
198.04	-1.3831e-22
199.15	-1.3876e-22
200.25	-1.392e-22
201.36	-1.3961e-22


==> pics/ex0/plot3/paper_PFTPS1_theta05_medium.dat <==
t	energy
0	-5.2122e-43
1.1064	-2.0101e-24
2.2128	-2.9561e-24
3.3191	-3.6671e-24
4.4255	-4.3263e-24
5.5319	-4.8989e-24
6.6383	-5.281e-24
7.7447	-5.5886e-24
8.851	-5.8498e-24
9.9574	-6.0879e-24
11.064	-6.2605e-24
12.17	-6.4008e-24
13.277	-6.516e-24
14.383	-6.6214e-24
15.489	-6.712e-24
16.596	-6.7904e-24
17.702	-6.865e-24
18.808	-6.9416e-24
19.915	-7.022e-24
21.021	-7.1074e-24
22.128	-7.2037e-24
23.234	-7.3178e-24
24.34	-7.4564e-24
25.447	-7.6186e-24
26.553	-7.8081e-24
27.659	-8.0332e-24
28.766	-8.295e-24
29.872	-8.5845e-24
30.979	-8.8911e-24
32.085	-9.2042e-24
33.191	-9.5141e-24
34.298	-9.8127e-24
35.404	-1.0095e-23
36.511	-1.0359e-23
37.617	-1.0605e-23
38.723	-1.0831e-23
39.83	-1.1038e-23
40.936	-1.1226e-23
42.042	-1.1394e-23
43.149	-1.1542e-23
44.255	-1.1674e-23
45.362	-1.1797e-23
46.468	-1.192e-23
47.574	-1.2049e-23
48.681	-1.2187e-23
49.787	-1.2334e-23
50.893	-1.2489e-23
52	-1.2649e-23
53.106	-1.2809e-23
54.213	-1.2965e-23
55.319	-1.3115e-23
56.425	-1.3257e-23
57.532	-1.339e-23
58.638	-1.3514e-23
59.745	-1.3631e-23
60.851	-1.3741e-23
61.957	-1.3844e-23
63.064	-1.394e-23
64.17	-1.4028e-23
65.276	-1.4109e-23
66.383	-1.4182e-23
67.489	-1.4247e-23
68.596	-1.4305e-23
69.702	-1.4359e-23
70.808	-1.4409e-23
71.915	-1.4456e-23
73.021	-1.45e-23
74.127	-1.4542e-23
75.234	-1.4582e-23
76.34	-1.4622e-23
77.447	-1.4657e-23
78.553	-1.4688e-23
79.659	-1.4723e-23
80.766	-1.4761e-23
81.872	-1.4799e-23
82.979	-1.4837e-23
84.085	-1.4869e-23
85.191	-1.4887e-23
86.298	-1.4882e-23
87.404	-1.4859e-23
88.51	-1.4834e-23
89.617	-1.4809e-23
90.723	-1.4776e-23
91.83	-1.4738e-23
92.936	-1.4688e-23
94.042	-1.4598e-23
95.149	-1.4454e-23
96.255	-1.4322e-23
97.361	-1.4313e-23
98.468	-1.4467e-23
99.574	-1.4755e-23
100.68	-1.5103e-23
101.79	-1.5453e-23
102.89	-1.5769e-23
104	-1.6026e-23
105.11	-1.623e-23
106.21	-1.6363e-23
107.32	-1.6437e-23
108.43	-1.6493e-23
109.53	-1.6554e-23
110.64	-1.6635e-23
111.74	-1.6727e-23
112.85	-1.6835e-23
113.96	-1.7014e-23
115.06	-1.7279e-23
116.17	-1.7561e-23
117.28	-1.7787e-23
118.38	-1.7998e-23
119.49	-1.8184e-23
120.6	-1.8307e-23
121.7	-1.8346e-23
122.81	-1.8288e-23
123.91	-1.8189e-23
125.02	-1.8206e-23
126.13	-1.8411e-23
127.23	-1.8889e-23
128.34	-1.968e-23
129.45	-2.0775e-23
130.55	-2.1994e-23
131.66	-2.3098e-23
132.77	-2.3903e-23
133.87	-2.4441e-23
134.98	-2.4809e-23
136.08	-2.5042e-23
137.19	-2.5209e-23
138.3	-2.534e-23
139.4	-2.5457e-23
140.51	-2.5579e-23
141.62	-2.5699e-23
142.72	-2.5816e-23
143.83	-2.593e-23
144.94	-2.6042e-23
146.04	-2.6151e-23
147.15	-2.6262e-23
148.25	-2.6372e-23
149.36	-2.6475e-23
150.47	-2.6573e-23
151.57	-2.6665e-23
152.68	-2.6756e-23
153.79	-2.6851e-23
154.89	-2.695e-23
156	-2.7044e-23
157.11	-2.7127e-23
158.21	-2.7197e-23
159.32	-2.7257e-23
160.43	-2.7311e-23
161.53	-2.7366e-23
162.64	-2.7424e-23
163.74	-2.7483e-23
164.85	-2.7538e-23
165.96	-2.7589e-23
167.06	-2.764e-23
168.17	-2.7694e-23
169.28	-2.7748e-23
170.38	-2.7803e-23
171.49	-2.7859e-23
172.6	-2.7911e-23
173.7	-2.7955e-23
174.81	-2.7988e-23
175.91	-2.8014e-23
177.02	-2.8036e-23
178.13	-2.8056e-23
179.23	-2.8076e-23
180.34	-2.8098e-23
181.45	-2.812e-23
182.55	-2.8144e-23
183.66	-2.8169e-23
184.77	-2.8193e-23
185.87	-2.8214e-23
186.98	-2.8233e-23
188.08	-2.8248e-23
189.19	-2.8261e-23
190.3	-2.8272e-23
191.4	-2.828e-23
192.51	-2.8287e-23
193.62	-2.8294e-23
194.72	-2.83e-23
195.83	-2.8305e-23
196.94	-2.831e-23
198.04	-2.8316e-23
199.15	-2.8321e-23
200.25	-2.8327e-23
201.36	-2.8333e-23


==> pics/ex0/plot3/paper_PFTPS1_theta10_coarse.dat <==
t	energy
0	-3.1813e-41
1.1064	-2.2546e-24
2.2128	-3.192e-24
3.3191	-3.9109e-24
4.4255	-4.6001e-24
5.5319	-5.1718e-24
6.6383	-5.5367e-24
7.7447	-5.8208e-24
8.851	-6.068e-24
9.9574	-6.2903e-24
11.064	-6.452e-24
12.17	-6.5809e-24
13.277	-6.6873e-24
14.383	-6.7842e-24
15.489	-6.869e-24
16.596	-6.9461e-24
17.702	-7.0223e-24
18.808	-7.103e-24
19.915	-7.1911e-24
21.021	-7.2889e-24
22.128	-7.4022e-24
23.234	-7.538e-24
24.34	-7.7013e-24
25.447	-7.8929e-24
26.553	-8.1164e-24
27.659	-8.3759e-24
28.766	-8.6679e-24
29.872	-8.982e-24
30.979	-9.3059e-24
32.085	-9.6275e-24
33.191	-9.9373e-24
34.298	-1.023e-23
35.404	-1.0503e-23
36.511	-1.0758e-23
37.617	-1.0994e-23
38.723	-1.1211e-23
39.83	-1.1407e-23
40.936	-1.1582e-23
42.042	-1.1736e-23
43.149	-1.1874e-23
44.255	-1.2e-23
45.362	-1.2123e-23
46.468	-1.2249e-23
47.574	-1.2383e-23
48.681	-1.2526e-23
49.787	-1.2677e-23
50.893	-1.2831e-23
52	-1.2985e-23
53.106	-1.3134e-23
54.213	-1.3275e-23
55.319	-1.3408e-23
56.425	-1.3532e-23
57.532	-1.3648e-23
58.638	-1.3757e-23
59.745	-1.3861e-23
60.851	-1.3958e-23
61.957	-1.4049e-23
63.064	-1.4132e-23
64.17	-1.4208e-23
65.276	-1.4275e-23
66.383	-1.4336e-23
67.489	-1.4392e-23
68.596	-1.4445e-23
69.702	-1.4495e-23
70.808	-1.4545e-23
71.915	-1.4594e-23
73.021	-1.4644e-23
74.127	-1.4693e-23
75.234	-1.4741e-23
76.34	-1.4787e-23
77.447	-1.4831e-23
78.553	-1.4872e-23
79.659	-1.491e-23
80.766	-1.4947e-23
81.872	-1.4981e-23
82.979	-1.5015e-23
84.085	-1.5046e-23
85.191	-1.5075e-23
86.298	-1.5102e-23
87.404	-1.5126e-23
88.51	-1.5148e-23
89.617	-1.5168e-23
90.723	-1.5186e-23
91.83	-1.5204e-23
92.936	-1.522e-23
94.042	-1.5237e-23
95.149	-1.5253e-23
96.255	-1.5268e-23
97.361	-1.5284e-23
98.468	-1.5298e-23
99.574	-1.5313e-23
100.68	-1.5326e-23
101.79	-1.5338e-23
102.89	-1.535e-23
104	-1.5362e-23
105.11	-1.5372e-23
106.21	-1.5382e-23
107.32	-1.5392e-23
108.43	-1.5401e-23
109.53	-1.5409e-23
110.64	-1.5417e-23
111.74	-1.5424e-23
112.85	-1.5431e-23
113.96	-1.5437e-23
115.06	-1.5443e-23
116.17	-1.5448e-23
117.28	-1.5454e-23
118.38	-1.5459e-23
119.49	-1.5464e-23
120.6	-1.5469e-23
121.7	-1.5474e-23
122.81	-1.5478e-23
123.91	-1.5483e-23
125.02	-1.5487e-23
126.13	-1.5491e-23
127.23	-1.5494e-23
128.34	-1.5498e-23
129.45	-1.5501e-23
130.55	-1.5504e-23
131.66	-1.5507e-23
132.77	-1.551e-23
133.87	-1.5513e-23
134.98	-1.5515e-23
136.08	-1.5518e-23
137.19	-1.552e-23
138.3	-1.5522e-23
139.4	-1.5524e-23
140.51	-1.5526e-23
141.62	-1.5528e-23
142.72	-1.5529e-23
143.83	-1.5531e-23
144.94	-1.5533e-23
146.04	-1.5534e-23
147.15	-1.5536e-23
148.25	-1.5537e-23
149.36	-1.5539e-23
150.47	-1.554e-23
151.57	-1.5541e-23
152.68	-1.5543e-23
153.79	-1.5544e-23
154.89	-1.5545e-23
156	-1.5546e-23
157.11	-1.5547e-23
158.21	-1.5548e-23
159.32	-1.5549e-23
160.43	-1.555e-23
161.53	-1.555e-23
162.64	-1.5551e-23
163.74	-1.5552e-23
164.85	-1.5553e-23
165.96	-1.5553e-23
167.06	-1.5554e-23
168.17	-1.5555e-23
169.28	-1.5555e-23
170.38	-1.5556e-23
171.49	-1.5556e-23
172.6	-1.5557e-23
173.7	-1.5558e-23
174.81	-1.5558e-23
175.91	-1.5559e-23
177.02	-1.5559e-23
178.13	-1.556e-23
179.23	-1.556e-23
180.34	-1.556e-23
181.45	-1.5561e-23
182.55	-1.5561e-23
183.66	-1.5562e-23
184.77	-1.5562e-23
185.87	-1.5562e-23
186.98	-1.5563e-23
188.08	-1.5563e-23
189.19	-1.5563e-23
190.3	-1.5564e-23
191.4	-1.5564e-23
192.51	-1.5564e-23
193.62	-1.5564e-23
194.72	-1.5565e-23
195.83	-1.5565e-23
196.94	-1.5565e-23
198.04	-1.5566e-23
199.15	-1.5566e-23
200.25	-1.5566e-23
201.36	-1.5566e-23


==> pics/ex0/plot3/paper_PFTPS1_theta10_fine.dat <==
t	energy
0	-9.9082e-43
1.1064	-2.2605e-24
2.2128	-3.1986e-24
3.3191	-3.9181e-24
4.4255	-4.6062e-24
5.5319	-5.1838e-24
6.6383	-5.5512e-24
7.7447	-5.8359e-24
8.851	-6.0811e-24
9.9574	-6.3035e-24
11.064	-6.4659e-24
12.17	-6.5946e-24
13.277	-6.7005e-24
14.383	-6.796e-24
15.489	-6.8801e-24
16.596	-6.9556e-24
17.702	-7.0299e-24
18.808	-7.1078e-24
19.915	-7.193e-24
21.021	-7.2873e-24
22.128	-7.3961e-24
23.234	-7.5264e-24
24.34	-7.6838e-24
25.447	-7.8693e-24
26.553	-8.086e-24
27.659	-8.3388e-24
28.766	-8.6256e-24
29.872	-8.937e-24
30.979	-9.2608e-24
32.085	-9.5846e-24
33.191	-9.8982e-24
34.298	-1.0195e-23
35.404	-1.0473e-23
36.511	-1.0732e-23
37.617	-1.0973e-23
38.723	-1.1194e-23
39.83	-1.1396e-23
40.936	-1.1576e-23
42.042	-1.1736e-23
43.149	-1.1877e-23
44.255	-1.2006e-23
45.362	-1.2129e-23
46.468	-1.2253e-23
47.574	-1.2385e-23
48.681	-1.2525e-23
49.787	-1.2674e-23
50.893	-1.2828e-23
52	-1.2983e-23
53.106	-1.3134e-23
54.213	-1.3278e-23
55.319	-1.3412e-23
56.425	-1.3538e-23
57.532	-1.3656e-23
58.638	-1.3767e-23
59.745	-1.3872e-23
60.851	-1.397e-23
61.957	-1.4063e-23
63.064	-1.4148e-23
64.17	-1.4226e-23
65.276	-1.4295e-23
66.383	-1.4358e-23
67.489	-1.4415e-23
68.596	-1.4468e-23
69.702	-1.4518e-23
70.808	-1.4567e-23
71.915	-1.4616e-23
73.021	-1.4665e-23
74.127	-1.4714e-23
75.234	-1.4762e-23
76.34	-1.4808e-23
77.447	-1.4852e-23
78.553	-1.4893e-23
79.659	-1.4932e-23
80.766	-1.4968e-23
81.872	-1.5003e-23
82.979	-1.5036e-23
84.085	-1.5068e-23
85.191	-1.5097e-23
86.298	-1.5125e-23
87.404	-1.5149e-23
88.51	-1.5172e-23
89.617	-1.5192e-23
90.723	-1.5211e-23
91.83	-1.5229e-23
92.936	-1.5245e-23
94.042	-1.5261e-23
95.149	-1.5277e-23
96.255	-1.5292e-23
97.361	-1.5308e-23
98.468	-1.5322e-23
99.574	-1.5337e-23
100.68	-1.535e-23
101.79	-1.5363e-23
102.89	-1.5375e-23
104	-1.5386e-23
105.11	-1.5397e-23
106.21	-1.5407e-23
107.32	-1.5417e-23
108.43	-1.5426e-23
109.53	-1.5434e-23
110.64	-1.5442e-23
111.74	-1.5449e-23
112.85	-1.5456e-23
113.96	-1.5462e-23
115.06	-1.5468e-23
116.17	-1.5473e-23
117.28	-1.5479e-23
118.38	-1.5484e-23
119.49	-1.5489e-23
120.6	-1.5494e-23
121.7	-1.5499e-23
122.81	-1.5503e-23
123.91	-1.5508e-23
125.02	-1.5512e-23
126.13	-1.5516e-23
127.23	-1.552e-23
128.34	-1.5523e-23
129.45	-1.5527e-23
130.55	-1.553e-23
131.66	-1.5533e-23
132.77	-1.5536e-23
133.87	-1.5538e-23
134.98	-1.5541e-23
136.08	-1.5543e-23
137.19	-1.5545e-23
138.3	-1.5547e-23
139.4	-1.5549e-23
140.51	-1.5551e-23
141.62	-1.5553e-23
142.72	-1.5555e-23
143.83	-1.5557e-23
144.94	-1.5559e-23
146.04	-1.556e-23
147.15	-1.5562e-23
148.25	-1.5563e-23
149.36	-1.5565e-23
150.47	-1.5566e-23
151.57	-1.5567e-23
152.68	-1.5569e-23
153.79	-1.557e-23
154.89	-1.5571e-23
156	-1.5572e-23
157.11	-1.5573e-23
158.21	-1.5574e-23
159.32	-1.5575e-23
160.43	-1.5576e-23
161.53	-1.5577e-23
162.64	-1.5577e-23
163.74	-1.5578e-23
164.85	-1.5579e-23
165.96	-1.558e-23
167.06	-1.558e-23
168.17	-1.5581e-23
169.28	-1.5582e-23
170.38	-1.5582e-23
171.49	-1.5583e-23
172.6	-1.5583e-23
173.7	-1.5584e-23
174.81	-1.5584e-23
175.91	-1.5585e-23
177.02	-1.5585e-23
178.13	-1.5586e-23
179.23	-1.5586e-23
180.34	-1.5587e-23
181.45	-1.5587e-23
182.55	-1.5588e-23
183.66	-1.5588e-23
184.77	-1.5588e-23
185.87	-1.5589e-23
186.98	-1.5589e-23
188.08	-1.559e-23
189.19	-1.559e-23
190.3	-1.559e-23
191.4	-1.5591e-23
192.51	-1.5591e-23
193.62	-1.5591e-23
194.72	-1.5591e-23
195.83	-1.5592e-23
196.94	-1.5592e-23
198.04	-1.5592e-23
199.15	-1.5593e-23
200.25	-1.5593e-23
201.36	-1.5593e-23


==> pics/ex0/plot3/paper_PFTPS1_theta10_medium.dat <==
t	energy
0	-5.2122e-43
1.1064	-2.2583e-24
2.2128	-3.1961e-24
3.3191	-3.9153e-24
4.4255	-4.6039e-24
5.5319	-5.1793e-24
6.6383	-5.5457e-24
7.7447	-5.8301e-24
8.851	-6.0761e-24
9.9574	-6.2985e-24
11.064	-6.4606e-24
12.17	-6.5894e-24
13.277	-6.6955e-24
14.383	-6.7915e-24
15.489	-6.8759e-24
16.596	-6.9519e-24
17.702	-7.0269e-24
18.808	-7.1059e-24
19.915	-7.1922e-24
21.021	-7.2878e-24
22.128	-7.3982e-24
23.234	-7.5306e-24
24.34	-7.6903e-24
25.447	-7.8781e-24
26.553	-8.0974e-24
27.659	-8.3527e-24
28.766	-8.6415e-24
29.872	-8.954e-24
30.979	-9.2778e-24
32.085	-9.6008e-24
33.191	-9.913e-24
34.298	-1.0208e-23
35.404	-1.0484e-23
36.511	-1.0742e-23
37.617	-1.0981e-23
38.723	-1.12e-23
39.83	-1.14e-23
40.936	-1.1578e-23
42.042	-1.1736e-23
43.149	-1.1876e-23
44.255	-1.2003e-23
45.362	-1.2126e-23
46.468	-1.2251e-23
47.574	-1.2383e-23
48.681	-1.2525e-23
49.787	-1.2675e-23
50.893	-1.2829e-23
52	-1.2984e-23
53.106	-1.3134e-23
54.213	-1.3276e-23
55.319	-1.3411e-23
56.425	-1.3536e-23
57.532	-1.3653e-23
58.638	-1.3763e-23
59.745	-1.3867e-23
60.851	-1.3966e-23
61.957	-1.4057e-23
63.064	-1.4142e-23
64.17	-1.4219e-23
65.276	-1.4288e-23
66.383	-1.435e-23
67.489	-1.4406e-23
68.596	-1.4459e-23
69.702	-1.4509e-23
70.808	-1.4559e-23
71.915	-1.4608e-23
73.021	-1.4657e-23
74.127	-1.4706e-23
75.234	-1.4754e-23
76.34	-1.48e-23
77.447	-1.4844e-23
78.553	-1.4885e-23
79.659	-1.4924e-23
80.766	-1.496e-23
81.872	-1.4995e-23
82.979	-1.5028e-23
84.085	-1.506e-23
85.191	-1.5089e-23
86.298	-1.5116e-23
87.404	-1.5141e-23
88.51	-1.5163e-23
89.617	-1.5183e-23
90.723	-1.5202e-23
91.83	-1.5219e-23
92.936	-1.5236e-23
94.042	-1.5252e-23
95.149	-1.5268e-23
96.255	-1.5284e-23
97.361	-1.5299e-23
98.468	-1.5314e-23
99.574	-1.5328e-23
100.68	-1.5341e-23
101.79	-1.5354e-23
102.89	-1.5366e-23
104	-1.5377e-23
105.11	-1.5388e-23
106.21	-1.5398e-23
107.32	-1.5408e-23
108.43	-1.5417e-23
109.53	-1.5425e-23
110.64	-1.5433e-23
111.74	-1.544e-23
112.85	-1.5447e-23
113.96	-1.5453e-23
115.06	-1.5459e-23
116.17	-1.5464e-23
117.28	-1.5469e-23
118.38	-1.5475e-23
119.49	-1.548e-23
120.6	-1.5485e-23
121.7	-1.549e-23
122.81	-1.5494e-23
123.91	-1.5499e-23
125.02	-1.5503e-23
126.13	-1.5507e-23
127.23	-1.551e-23
128.34	-1.5514e-23
129.45	-1.5517e-23
130.55	-1.552e-23
131.66	-1.5523e-23
132.77	-1.5526e-23
133.87	-1.5529e-23
134.98	-1.5531e-23
136.08	-1.5534e-23
137.19	-1.5536e-23
138.3	-1.5538e-23
139.4	-1.554e-23
140.51	-1.5542e-23
141.62	-1.5544e-23
142.72	-1.5546e-23
143.83	-1.5547e-23
144.94	-1.5549e-23
146.04	-1.5551e-23
147.15	-1.5552e-23
148.25	-1.5554e-23
149.36	-1.5555e-23
150.47	-1.5556e-23
151.57	-1.5558e-23
152.68	-1.5559e-23
153.79	-1.556e-23
154.89	-1.5561e-23
156	-1.5562e-23
157.11	-1.5563e-23
158.21	-1.5564e-23
159.32	-1.5565e-23
160.43	-1.5566e-23
161.53	-1.5567e-23
162.64	-1.5568e-23
163.74	-1.5568e-23
164.85	-1.5569e-23
165.96	-1.557e-23
167.06	-1.557e-23
168.17	-1.5571e-23
169.28	-1.5572e-23
170.38	-1.5572e-23
171.49	-1.5573e-23
172.6	-1.5574e-23
173.7	-1.5574e-23
174.81	-1.5575e-23
175.91	-1.5575e-23
177.02	-1.5576e-23
178.13	-1.5576e-23
179.23	-1.5577e-23
180.34	-1.5577e-23
181.45	-1.5577e-23
182.55	-1.5578e-23
183.66	-1.5578e-23
184.77	-1.5579e-23
185.87	-1.5579e-23
186.98	-1.5579e-23
188.08	-1.558e-23
189.19	-1.558e-23
190.3	-1.558e-23
191.4	-1.5581e-23
192.51	-1.5581e-23
193.62	-1.5581e-23
194.72	-1.5581e-23
195.83	-1.5582e-23
196.94	-1.5582e-23
198.04	-1.5582e-23
199.15	-1.5583e-23
200.25	-1.5583e-23
201.36	-1.5583e-23


==> pics/ex0/plot3/paper_TPS1_theta05_coarse.dat <==
t	energy
0	-3.4357e-41
1.1064	-1.9989e-24
2.2128	-2.9371e-24
3.3191	-3.6462e-24
4.4255	-4.3124e-24
5.5319	-4.8661e-24
6.6383	-5.2346e-24
7.7447	-5.5296e-24
8.851	-5.7851e-24
9.9574	-6.012e-24
11.064	-6.1754e-24
12.17	-6.3096e-24
13.277	-6.4201e-24
14.383	-6.5234e-24
15.489	-6.6103e-24
16.596	-6.6888e-24
17.702	-6.7649e-24
18.808	-6.8457e-24
19.915	-6.9303e-24
21.021	-7.0227e-24
22.128	-7.1295e-24
23.234	-7.2593e-24
24.34	-7.414e-24
25.447	-7.5932e-24
26.553	-7.8034e-24
27.659	-8.0495e-24
28.766	-8.3253e-24
29.872	-8.6189e-24
30.979	-8.9187e-24
32.085	-9.2144e-24
33.191	-9.4984e-24
34.298	-9.7662e-24
35.404	-1.0017e-23
36.511	-1.0249e-23
37.617	-1.0464e-23
38.723	-1.066e-23
39.83	-1.0836e-23
40.936	-1.0993e-23
42.042	-1.1131e-23
43.149	-1.1256e-23
44.255	-1.1374e-23
45.362	-1.1493e-23
46.468	-1.162e-23
47.574	-1.1755e-23
48.681	-1.19e-23
49.787	-1.2049e-23
50.893	-1.22e-23
52	-1.2346e-23
53.106	-1.2485e-23
54.213	-1.2617e-23
55.319	-1.274e-23
56.425	-1.2855e-23
57.532	-1.2963e-23
58.638	-1.3064e-23
59.745	-1.3159e-23
60.851	-1.3248e-23
61.957	-1.3329e-23
63.064	-1.3403e-23
64.17	-1.347e-23
65.276	-1.3531e-23
66.383	-1.3587e-23
67.489	-1.364e-23
68.596	-1.3691e-23
69.702	-1.3742e-23
70.808	-1.3793e-23
71.915	-1.3844e-23
73.021	-1.3895e-23
74.127	-1.3943e-23
75.234	-1.3989e-23
76.34	-1.4033e-23
77.447	-1.4073e-23
78.553	-1.4111e-23
79.659	-1.4148e-23
80.766	-1.4183e-23
81.872	-1.4216e-23
82.979	-1.4247e-23
84.085	-1.4276e-23
85.191	-1.4303e-23
86.298	-1.4327e-23
87.404	-1.4349e-23
88.51	-1.4369e-23
89.617	-1.4389e-23
90.723	-1.4407e-23
91.83	-1.4425e-23
92.936	-1.4442e-23
94.042	-1.4459e-23
95.149	-1.4476e-23
96.255	-1.4492e-23
97.361	-1.4507e-23
98.468	-1.4521e-23
99.574	-1.4535e-23
100.68	-1.4547e-23
101.79	-1.4559e-23
102.89	-1.4571e-23
104	-1.4582e-23
105.11	-1.4592e-23
106.21	-1.4602e-23
107.32	-1.461e-23
108.43	-1.4619e-23
109.53	-1.4626e-23
110.64	-1.4633e-23
111.74	-1.464e-23
112.85	-1.4646e-23
113.96	-1.4652e-23
115.06	-1.4658e-23
116.17	-1.4664e-23
117.28	-1.4669e-23
118.38	-1.4675e-23
119.49	-1.468e-23
120.6	-1.4685e-23
121.7	-1.4689e-23
122.81	-1.4693e-23
123.91	-1.4698e-23
125.02	-1.4701e-23
126.13	-1.4705e-23
127.23	-1.4709e-23
128.34	-1.4712e-23
129.45	-1.4715e-23
130.55	-1.4718e-23
131.66	-1.4721e-23
132.77	-1.4723e-23
133.87	-1.4726e-23
134.98	-1.4728e-23
136.08	-1.473e-23
137.19	-1.4732e-23
138.3	-1.4734e-23
139.4	-1.4736e-23
140.51	-1.4738e-23
141.62	-1.474e-23
142.72	-1.4742e-23
143.83	-1.4743e-23
144.94	-1.4745e-23
146.04	-1.4747e-23
147.15	-1.4748e-23
148.25	-1.4749e-23
149.36	-1.4751e-23
150.47	-1.4752e-23
151.57	-1.4753e-23
152.68	-1.4754e-23
153.79	-1.4755e-23
154.89	-1.4756e-23
156	-1.4757e-23
157.11	-1.4758e-23
158.21	-1.4759e-23
159.32	-1.476e-23
160.43	-1.4761e-23
161.53	-1.4761e-23
162.64	-1.4762e-23
163.74	-1.4763e-23
164.85	-1.4763e-23
165.96	-1.4764e-23
167.06	-1.4764e-23
168.17	-1.4765e-23
169.28	-1.4765e-23
170.38	-1.4765e-23
171.49	-1.4765e-23
172.6	-1.4765e-23
173.7	-1.4765e-23
174.81	-1.4765e-23
175.91	-1.4765e-23
177.02	-1.4765e-23
178.13	-1.4765e-23
179.23	-1.4764e-23
180.34	-1.4764e-23
181.45	-1.4764e-23
182.55	-1.4763e-23
183.66	-1.4763e-23
184.77	-1.4763e-23
185.87	-1.4763e-23
186.98	-1.4763e-23
188.08	-1.4762e-23
189.19	-1.476e-23
190.3	-1.4757e-23
191.4	-1.4753e-23
192.51	-1.4746e-23
193.62	-1.4737e-23
194.72	-1.4726e-23
195.83	-1.4712e-23
196.94	-1.4694e-23
198.04	-1.4673e-23
199.15	-1.4647e-23
200.25	-1.4615e-23
201.36	-1.4576e-23


==> pics/ex0/plot3/paper_TPS1_theta05_fine.dat <==
t	energy
0	4.2196e-41
1.1064	-1.9912e-24
2.2128	-2.9307e-24
3.3191	-3.6345e-24
4.4255	-4.3038e-24
5.5319	-4.8631e-24
6.6383	-5.2247e-24
7.7447	-5.5114e-24
8.851	-5.7486e-24
9.9574	-5.9477e-24
11.064	-6.083e-24
12.17	-6.1965e-24
13.277	-6.2868e-24
14.383	-6.3747e-24
15.489	-6.4526e-24
16.596	-6.5169e-24
17.702	-6.5656e-24
18.808	-6.5855e-24
19.915	-6.4824e-24
21.021	-6.0736e-24
22.128	-5.4702e-24
23.234	-5.002e-24
24.34	-4.721e-24
25.447	-4.701e-24
26.553	-4.9099e-24
27.659	-5.4026e-24
28.766	-6.3606e-24
29.872	-7.4552e-24
30.979	-8.2544e-24
32.085	-8.7791e-24
33.191	-9.1706e-24
34.298	-9.4798e-24
35.404	-9.7048e-24
36.511	-9.8399e-24
37.617	-9.8063e-24
38.723	-9.4499e-24
39.83	-8.891e-24
40.936	-8.386e-24
42.042	-7.66e-24
43.149	-6.8998e-24
44.255	-6.2674e-24
45.362	-5.2482e-24
46.468	-3.5597e-24
47.574	-2.2054e-24
48.681	-1.192e-24
49.787	-1.2926e-24
50.893	-2.1044e-24
52	-3.7338e-24
53.106	-5.0341e-24
54.213	-5.9057e-24
55.319	-6.8941e-24
56.425	-7.4957e-24
57.532	-7.8982e-24
58.638	-8.1696e-24
59.745	-7.5564e-24
60.851	-6.024e-24
61.957	-4.904e-24
63.064	-3.5111e-24
64.17	-2.0396e-24
65.276	-3.2569e-25
66.383	2.053e-24
67.489	3.4147e-24
68.596	4.4205e-24
69.702	5.274e-24
70.808	4.9716e-24
71.915	2.0991e-24
73.021	-3.2866e-25
74.127	-1.6403e-24
75.234	-3.1958e-24
76.34	-4.262e-24
77.447	-4.5254e-24
78.553	-4.2157e-24
79.659	-4.334e-24
80.766	-4.6745e-24
81.872	-4.4903e-24
82.979	-4.5087e-24
84.085	-3.831e-24
85.191	-3.6773e-24
86.298	-3.6959e-24
87.404	-2.1364e-24
88.51	1.7149e-25
89.617	2.7684e-24
90.723	4.3768e-24
91.83	4.0589e-24
92.936	2.9203e-24
94.042	1.0889e-24
95.149	-2.0514e-25
96.255	-1.6048e-24
97.361	-2.5091e-24
98.468	-2.8941e-24
99.574	-3.4814e-24
100.68	-4.1077e-24
101.79	-4.6236e-24
102.89	-4.7033e-24
104	-3.8019e-24
105.11	-4.0739e-24
106.21	-4.7663e-24
107.32	-4.9391e-24
108.43	-3.2143e-24
109.53	-1.2187e-24
110.64	-1.143e-24
111.74	-1.4398e-24
112.85	-1.0248e-24
113.96	-2.2276e-25
115.06	4.7196e-25
116.17	-1.0596e-24
117.28	-3.6061e-24
118.38	-3.424e-24
119.49	-4.1535e-24
120.6	-4.1137e-24
121.7	-4.6373e-24
122.81	-4.0898e-24
123.91	-4.4609e-24
125.02	-4.5998e-24
126.13	-4.848e-24
127.23	-5.0961e-24
128.34	-5.3614e-24
129.45	-4.627e-24
130.55	-4.3652e-24
131.66	-3.2045e-24
132.77	-2.7306e-24
133.87	-2.8113e-24
134.98	-2.0449e-24
136.08	-3.1718e-24
137.19	-2.9542e-24
138.3	-3.3048e-24
139.4	-2.6812e-24
140.51	-3.7821e-24
141.62	-3.76e-24
142.72	-3.6534e-24
143.83	-3.6932e-24
144.94	-4.578e-24
146.04	-5.4611e-24
147.15	-5.7886e-24
148.25	-4.7208e-24
149.36	-4.3605e-24
150.47	-4.7686e-24
151.57	-5.2794e-24
152.68	-3.8212e-24
153.79	-2.8674e-24
154.89	-1.9669e-24
156	-2.2177e-24
157.11	-2.6792e-24
158.21	-2.6267e-24
159.32	-2.9152e-24
160.43	-3.164e-24
161.53	-3.104e-24
162.64	-2.6206e-24
163.74	-2.2555e-24
164.85	-2.8824e-24
165.96	-3.8428e-24
167.06	-3.1081e-24
168.17	-2.3785e-24
169.28	-2.7911e-24
170.38	-3.222e-24
171.49	-2.5256e-24
172.6	-3.1361e-24
173.7	-2.0987e-24
174.81	-2.9873e-24
175.91	-1.5852e-24
177.02	-1.8618e-24
178.13	-2.876e-24
179.23	-2.7266e-24
180.34	-2.301e-24
181.45	-2.93e-24
182.55	-2.4665e-24
183.66	-1.9668e-24
184.77	-1.5054e-24
185.87	-1.24e-24
186.98	-1.3946e-24
188.08	-2.1148e-24
189.19	-1.7072e-24
190.3	-2.2589e-24
191.4	-3.4592e-24
192.51	-2.7164e-24
193.62	-2.4801e-24
194.72	-2.0471e-24
195.83	-2.2589e-24
196.94	-2.3725e-24
198.04	-2.1539e-24
199.15	-2.1615e-24
200.25	-1.044e-24
201.36	-2.1721e-24


==> pics/ex0/plot3/paper_TPS1_theta05_medium.dat <==
t	energy
0	-4.9496e-41
1.1064	-1.9969e-24
2.2128	-2.9391e-24
3.3191	-3.6496e-24
4.4255	-4.3155e-24
5.5319	-4.8728e-24
6.6383	-5.2423e-24
7.7447	-5.538e-24
8.851	-5.7921e-24
9.9574	-6.0196e-24
11.064	-6.1832e-24
12.17	-6.3174e-24
13.277	-6.4275e-24
14.383	-6.5301e-24
15.489	-6.6167e-24
16.596	-6.6943e-24
17.702	-6.7692e-24
18.808	-6.8482e-24
19.915	-6.9313e-24
21.021	-7.0214e-24
22.128	-7.1254e-24
23.234	-7.2515e-24
24.34	-7.4027e-24
25.447	-7.578e-24
26.553	-7.7837e-24
27.659	-8.0254e-24
28.766	-8.298e-24
29.872	-8.5902e-24
30.979	-8.8902e-24
32.085	-9.1876e-24
33.191	-9.4741e-24
34.298	-9.7448e-24
35.404	-9.998e-24
36.511	-1.0233e-23
37.617	-1.045e-23
38.723	-1.0649e-23
39.83	-1.0828e-23
40.936	-1.0988e-23
42.042	-1.1129e-23
43.149	-1.1254e-23
44.255	-1.137e-23
45.362	-1.1486e-23
46.468	-1.1606e-23
47.574	-1.173e-23
48.681	-1.1857e-23
49.787	-1.1992e-23
50.893	-1.2136e-23
52	-1.2282e-23
53.106	-1.2425e-23
54.213	-1.256e-23
55.319	-1.2688e-23
56.425	-1.2806e-23
57.532	-1.2917e-23
58.638	-1.302e-23
59.745	-1.3114e-23
60.851	-1.32e-23
61.957	-1.3278e-23
63.064	-1.3347e-23
64.17	-1.3406e-23
65.276	-1.3453e-23
66.383	-1.3487e-23
67.489	-1.3507e-23
68.596	-1.3514e-23
69.702	-1.3508e-23
70.808	-1.3489e-23
71.915	-1.3455e-23
73.021	-1.3415e-23
74.127	-1.3371e-23
75.234	-1.3301e-23
76.34	-1.3172e-23
77.447	-1.2989e-23
78.553	-1.2788e-23
79.659	-1.2599e-23
80.766	-1.243e-23
81.872	-1.2263e-23
82.979	-1.2073e-23
84.085	-1.185e-23
85.191	-1.1617e-23
86.298	-1.1388e-23
87.404	-1.1181e-23
88.51	-1.0989e-23
89.617	-1.0832e-23
90.723	-1.0741e-23
91.83	-1.0665e-23
92.936	-1.057e-23
94.042	-1.043e-23
95.149	-1.0309e-23
96.255	-1.0251e-23
97.361	-1.0234e-23
98.468	-1.0217e-23
99.574	-1.0179e-23
100.68	-1.0141e-23
101.79	-1.0113e-23
102.89	-1.0095e-23
104	-1.0024e-23
105.11	-9.9538e-24
106.21	-9.846e-24
107.32	-9.7652e-24
108.43	-9.7995e-24
109.53	-9.8923e-24
110.64	-9.9696e-24
111.74	-9.9443e-24
112.85	-9.8395e-24
113.96	-9.7171e-24
115.06	-9.7099e-24
116.17	-9.8871e-24
117.28	-1.0132e-23
118.38	-1.0442e-23
119.49	-1.076e-23
120.6	-1.1029e-23
121.7	-1.1141e-23
122.81	-1.1104e-23
123.91	-1.0989e-23
125.02	-1.0908e-23
126.13	-1.0917e-23
127.23	-1.0933e-23
128.34	-1.0923e-23
129.45	-1.0945e-23
130.55	-1.0857e-23
131.66	-1.0784e-23
132.77	-1.0646e-23
133.87	-1.0299e-23
134.98	-9.9609e-24
136.08	-9.6757e-24
137.19	-9.3551e-24
138.3	-9.4717e-24
139.4	-9.2292e-24
140.51	-9.34e-24
141.62	-9.7715e-24
142.72	-1.0342e-23
143.83	-1.0901e-23
144.94	-1.1116e-23
146.04	-1.0742e-23
147.15	-1.0436e-23
148.25	-1.0123e-23
149.36	-9.9319e-24
150.47	-9.6909e-24
151.57	-9.5391e-24
152.68	-9.3836e-24
153.79	-9.2068e-24
154.89	-9.0868e-24
156	-9.2815e-24
157.11	-9.3081e-24
158.21	-9.2748e-24
159.32	-9.3025e-24
160.43	-9.2787e-24
161.53	-9.6323e-24
162.64	-1.0002e-23
163.74	-9.952e-24
164.85	-9.8038e-24
165.96	-9.3197e-24
167.06	-9.0992e-24
168.17	-9.0448e-24
169.28	-9.316e-24
170.38	-9.5988e-24
171.49	-9.6749e-24
172.6	-9.6487e-24
173.7	-9.77e-24
174.81	-9.8756e-24
175.91	-9.9733e-24
177.02	-9.6356e-24
178.13	-9.4307e-24
179.23	-9.6727e-24
180.34	-9.9803e-24
181.45	-9.8268e-24
182.55	-8.9798e-24
183.66	-8.3614e-24
184.77	-8.351e-24
185.87	-8.1484e-24
186.98	-8.1808e-24
188.08	-8.4113e-24
189.19	-8.5145e-24
190.3	-8.7113e-24
191.4	-8.8639e-24
192.51	-9.0508e-24
193.62	-9.493e-24
194.72	-9.3474e-24
195.83	-9.1147e-24
196.94	-9.2916e-24
198.04	-9.4199e-24
199.15	-9.4942e-24
200.25	-9.1096e-24
201.36	-8.3987e-24


==> pics/ex0/plot3/paper_TPS1_theta10_coarse.dat <==
t	energy
0	-3.4357e-41
1.1064	-2.2445e-24
2.2128	-3.1796e-24
3.3191	-3.8998e-24
4.4255	-4.5923e-24
5.5319	-5.1511e-24
6.6383	-5.5051e-24
7.7447	-5.7798e-24
8.851	-6.0212e-24
9.9574	-6.2355e-24
11.064	-6.3909e-24
12.17	-6.5153e-24
13.277	-6.6184e-24
14.383	-6.7131e-24
15.489	-6.7959e-24
16.596	-6.8727e-24
17.702	-6.9496e-24
18.808	-7.0323e-24
19.915	-7.1229e-24
21.021	-7.2245e-24
22.128	-7.3438e-24
23.234	-7.4878e-24
24.34	-7.6596e-24
25.447	-7.8597e-24
26.553	-8.0921e-24
27.659	-8.3584e-24
28.766	-8.6519e-24
29.872	-8.9607e-24
30.979	-9.2719e-24
32.085	-9.5745e-24
33.191	-9.8613e-24
34.298	-1.013e-23
35.404	-1.038e-23
36.511	-1.0612e-23
37.617	-1.0826e-23
38.723	-1.1021e-23
39.83	-1.1194e-23
40.936	-1.1347e-23
42.042	-1.1482e-23
43.149	-1.1606e-23
44.255	-1.1724e-23
45.362	-1.1844e-23
46.468	-1.197e-23
47.574	-1.2105e-23
48.681	-1.2247e-23
49.787	-1.2393e-23
50.893	-1.2537e-23
52	-1.2676e-23
53.106	-1.2807e-23
54.213	-1.2929e-23
55.319	-1.3043e-23
56.425	-1.3149e-23
57.532	-1.325e-23
58.638	-1.3345e-23
59.745	-1.3434e-23
60.851	-1.3515e-23
61.957	-1.359e-23
63.064	-1.3656e-23
64.17	-1.3716e-23
65.276	-1.3769e-23
66.383	-1.3819e-23
67.489	-1.3866e-23
68.596	-1.3911e-23
69.702	-1.3956e-23
70.808	-1.4001e-23
71.915	-1.4046e-23
73.021	-1.4089e-23
74.127	-1.4131e-23
75.234	-1.417e-23
76.34	-1.4207e-23
77.447	-1.4242e-23
78.553	-1.4274e-23
79.659	-1.4305e-23
80.766	-1.4335e-23
81.872	-1.4363e-23
82.979	-1.4388e-23
84.085	-1.4411e-23
85.191	-1.4432e-23
86.298	-1.4451e-23
87.404	-1.4468e-23
88.51	-1.4484e-23
89.617	-1.4499e-23
90.723	-1.4513e-23
91.83	-1.4527e-23
92.936	-1.4541e-23
94.042	-1.4554e-23
95.149	-1.4567e-23
96.255	-1.4579e-23
97.361	-1.459e-23
98.468	-1.4601e-23
99.574	-1.4612e-23
100.68	-1.4621e-23
101.79	-1.4631e-23
102.89	-1.4639e-23
104	-1.4648e-23
105.11	-1.4655e-23
106.21	-1.4662e-23
107.32	-1.4668e-23
108.43	-1.4674e-23
109.53	-1.468e-23
110.64	-1.4685e-23
111.74	-1.4689e-23
112.85	-1.4694e-23
113.96	-1.4698e-23
115.06	-1.4703e-23
116.17	-1.4707e-23
117.28	-1.4711e-23
118.38	-1.4714e-23
119.49	-1.4718e-23
120.6	-1.4721e-23
121.7	-1.4725e-23
122.81	-1.4728e-23
123.91	-1.4731e-23
125.02	-1.4733e-23
126.13	-1.4736e-23
127.23	-1.4738e-23
128.34	-1.4741e-23
129.45	-1.4743e-23
130.55	-1.4745e-23
131.66	-1.4746e-23
132.77	-1.4748e-23
133.87	-1.475e-23
134.98	-1.4751e-23
136.08	-1.4753e-23
137.19	-1.4754e-23
138.3	-1.4755e-23
139.4	-1.4757e-23
140.51	-1.4758e-23
141.62	-1.4759e-23
142.72	-1.4761e-23
143.83	-1.4762e-23
144.94	-1.4763e-23
146.04	-1.4764e-23
147.15	-1.4765e-23
148.25	-1.4766e-23
149.36	-1.4766e-23
150.47	-1.4767e-23
151.57	-1.4768e-23
152.68	-1.4769e-23
153.79	-1.4769e-23
154.89	-1.477e-23
156	-1.4771e-23
157.11	-1.4771e-23
158.21	-1.4772e-23
159.32	-1.4772e-23
160.43	-1.4773e-23
161.53	-1.4773e-23
162.64	-1.4774e-23
163.74	-1.4774e-23
164.85	-1.4775e-23
165.96	-1.4775e-23
167.06	-1.4776e-23
168.17	-1.4776e-23
169.28	-1.4776e-23
170.38	-1.4777e-23
171.49	-1.4777e-23
172.6	-1.4777e-23
173.7	-1.4778e-23
174.81	-1.4778e-23
175.91	-1.4778e-23
177.02	-1.4779e-23
178.13	-1.4779e-23
179.23	-1.4779e-23
180.34	-1.4779e-23
181.45	-1.478e-23
182.55	-1.478e-23
183.66	-1.478e-23
184.77	-1.478e-23
185.87	-1.4781e-23
186.98	-1.4781e-23
188.08	-1.4781e-23
189.19	-1.4781e-23
190.3	-1.4781e-23
191.4	-1.4782e-23
192.51	-1.4782e-23
193.62	-1.4782e-23
194.72	-1.4782e-23
195.83	-1.4782e-23
196.94	-1.4782e-23
198.04	-1.4783e-23
199.15	-1.4783e-23
200.25	-1.4783e-23
201.36	-1.4783e-23


==> pics/ex0/plot3/paper_TPS1_theta10_fine.dat <==
t	energy
0	4.2196e-41
1.1064	-2.2503e-24
2.2128	-3.1862e-24
3.3191	-3.9069e-24
4.4255	-4.5986e-24
5.5319	-5.1636e-24
6.6383	-5.5199e-24
7.7447	-5.7953e-24
8.851	-6.0345e-24
9.9574	-6.2493e-24
11.064	-6.4052e-24
12.17	-6.5295e-24
13.277	-6.6318e-24
14.383	-6.7253e-24
15.489	-6.8073e-24
16.596	-6.8825e-24
17.702	-6.9572e-24
18.808	-7.0371e-24
19.915	-7.1247e-24
21.021	-7.2226e-24
22.128	-7.3371e-24
23.234	-7.4754e-24
24.34	-7.6415e-24
25.447	-7.8356e-24
26.553	-8.0615e-24
27.659	-8.3219e-24
28.766	-8.6116e-24
29.872	-8.9191e-24
30.979	-9.2316e-24
32.085	-9.5374e-24
33.191	-9.8284e-24
34.298	-1.0101e-23
35.404	-1.0355e-23
36.511	-1.0592e-23
37.617	-1.0811e-23
38.723	-1.101e-23
39.83	-1.1189e-23
40.936	-1.1347e-23
42.042	-1.1486e-23
43.149	-1.1612e-23
44.255	-1.1731e-23
45.362	-1.185e-23
46.468	-1.1974e-23
47.574	-1.2107e-23
48.681	-1.2247e-23
49.787	-1.2392e-23
50.893	-1.2538e-23
52	-1.2678e-23
53.106	-1.2811e-23
54.213	-1.2936e-23
55.319	-1.3052e-23
56.425	-1.316e-23
57.532	-1.3262e-23
58.638	-1.3358e-23
59.745	-1.3448e-23
60.851	-1.3531e-23
61.957	-1.3608e-23
63.064	-1.3676e-23
64.17	-1.3738e-23
65.276	-1.3793e-23
66.383	-1.3843e-23
67.489	-1.389e-23
68.596	-1.3936e-23
69.702	-1.398e-23
70.808	-1.4024e-23
71.915	-1.4068e-23
73.021	-1.4112e-23
74.127	-1.4153e-23
75.234	-1.4193e-23
76.34	-1.423e-23
77.447	-1.4265e-23
78.553	-1.4298e-23
79.659	-1.4329e-23
80.766	-1.4358e-23
81.872	-1.4386e-23
82.979	-1.4412e-23
84.085	-1.4436e-23
85.191	-1.4458e-23
86.298	-1.4477e-23
87.404	-1.4494e-23
88.51	-1.451e-23
89.617	-1.4525e-23
90.723	-1.454e-23
91.83	-1.4554e-23
92.936	-1.4567e-23
94.042	-1.458e-23
95.149	-1.4593e-23
96.255	-1.4605e-23
97.361	-1.4617e-23
98.468	-1.4627e-23
99.574	-1.4638e-23
100.68	-1.4647e-23
101.79	-1.4657e-23
102.89	-1.4666e-23
104	-1.4674e-23
105.11	-1.4682e-23
106.21	-1.4689e-23
107.32	-1.4695e-23
108.43	-1.4701e-23
109.53	-1.4707e-23
110.64	-1.4712e-23
111.74	-1.4717e-23
112.85	-1.4721e-23
113.96	-1.4725e-23
115.06	-1.473e-23
116.17	-1.4734e-23
117.28	-1.4738e-23
118.38	-1.4742e-23
119.49	-1.4745e-23
120.6	-1.4749e-23
121.7	-1.4752e-23
122.81	-1.4755e-23
123.91	-1.4758e-23
125.02	-1.4761e-23
126.13	-1.4763e-23
127.23	-1.4766e-23
128.34	-1.4768e-23
129.45	-1.477e-23
130.55	-1.4772e-23
131.66	-1.4774e-23
132.77	-1.4776e-23
133.87	-1.4777e-23
134.98	-1.4779e-23
136.08	-1.478e-23
137.19	-1.4782e-23
138.3	-1.4783e-23
139.4	-1.4785e-23
140.51	-1.4786e-23
141.62	-1.4787e-23
142.72	-1.4788e-23
143.83	-1.4789e-23
144.94	-1.4791e-23
146.04	-1.4792e-23
147.15	-1.4793e-23
148.25	-1.4793e-23
149.36	-1.4794e-23
150.47	-1.4795e-23
151.57	-1.4796e-23
152.68	-1.4797e-23
153.79	-1.4797e-23
154.89	-1.4798e-23
156	-1.4799e-23
157.11	-1.4799e-23
158.21	-1.48e-23
159.32	-1.48e-23
160.43	-1.4801e-23
161.53	-1.4802e-23
162.64	-1.4802e-23
163.74	-1.4803e-23
164.85	-1.4803e-23
165.96	-1.4803e-23
167.06	-1.4804e-23
168.17	-1.4804e-23
169.28	-1.4805e-23
170.38	-1.4805e-23
171.49	-1.4805e-23
172.6	-1.4806e-23
173.7	-1.4806e-23
174.81	-1.4807e-23
175.91	-1.4807e-23
177.02	-1.4807e-23
178.13	-1.4807e-23
179.23	-1.4808e-23
180.34	-1.4808e-23
181.45	-1.4808e-23
182.55	-1.4808e-23
183.66	-1.4809e-23
184.77	-1.4809e-23
185.87	-1.4809e-23
186.98	-1.4809e-23
188.08	-1.481e-23
189.19	-1.481e-23
190.3	-1.481e-23
191.4	-1.481e-23
192.51	-1.4811e-23
193.62	-1.4811e-23
194.72	-1.4811e-23
195.83	-1.4811e-23
196.94	-1.4811e-23
198.04	-1.4811e-23
199.15	-1.4812e-23
200.25	-1.4812e-23
201.36	-1.4812e-23


==> pics/ex0/plot3/paper_TPS1_theta10_medium.dat <==
t	energy
0	-4.9496e-41
1.1064	-2.2481e-24
2.2128	-3.1837e-24
3.3191	-3.9042e-24
4.4255	-4.5962e-24
5.5319	-5.1588e-24
6.6383	-5.5143e-24
7.7447	-5.7894e-24
8.851	-6.0295e-24
9.9574	-6.2441e-24
11.064	-6.3998e-24
12.17	-6.5241e-24
13.277	-6.6267e-24
14.383	-6.7207e-24
15.489	-6.8029e-24
16.596	-6.8787e-24
17.702	-6.9543e-24
18.808	-7.0352e-24
19.915	-7.1239e-24
21.021	-7.2232e-24
22.128	-7.3395e-24
23.234	-7.48e-24
24.34	-7.6482e-24
25.447	-7.8446e-24
26.553	-8.0729e-24
27.659	-8.3356e-24
28.766	-8.6268e-24
29.872	-8.9348e-24
30.979	-9.2468e-24
32.085	-9.5514e-24
33.191	-9.8408e-24
34.298	-1.0112e-23
35.404	-1.0364e-23
36.511	-1.0599e-23
37.617	-1.0816e-23
38.723	-1.1014e-23
39.83	-1.119e-23
40.936	-1.1347e-23
42.042	-1.1485e-23
43.149	-1.1609e-23
44.255	-1.1728e-23
45.362	-1.1847e-23
46.468	-1.1972e-23
47.574	-1.2106e-23
48.681	-1.2247e-23
49.787	-1.2392e-23
50.893	-1.2537e-23
52	-1.2677e-23
53.106	-1.2809e-23
54.213	-1.2933e-23
55.319	-1.3048e-23
56.425	-1.3156e-23
57.532	-1.3257e-23
58.638	-1.3353e-23
59.745	-1.3442e-23
60.851	-1.3525e-23
61.957	-1.3601e-23
63.064	-1.3669e-23
64.17	-1.373e-23
65.276	-1.3784e-23
66.383	-1.3834e-23
67.489	-1.3881e-23
68.596	-1.3926e-23
69.702	-1.3971e-23
70.808	-1.4015e-23
71.915	-1.406e-23
73.021	-1.4103e-23
74.127	-1.4145e-23
75.234	-1.4184e-23
76.34	-1.4221e-23
77.447	-1.4256e-23
78.553	-1.4289e-23
79.659	-1.432e-23
80.766	-1.435e-23
81.872	-1.4378e-23
82.979	-1.4403e-23
84.085	-1.4427e-23
85.191	-1.4448e-23
86.298	-1.4467e-23
87.404	-1.4485e-23
88.51	-1.4501e-23
89.617	-1.4516e-23
90.723	-1.453e-23
91.83	-1.4544e-23
92.936	-1.4557e-23
94.042	-1.457e-23
95.149	-1.4583e-23
96.255	-1.4595e-23
97.361	-1.4607e-23
98.468	-1.4618e-23
99.574	-1.4628e-23
100.68	-1.4638e-23
101.79	-1.4647e-23
102.89	-1.4656e-23
104	-1.4664e-23
105.11	-1.4672e-23
106.21	-1.4679e-23
107.32	-1.4685e-23
108.43	-1.4691e-23
109.53	-1.4697e-23
110.64	-1.4702e-23
111.74	-1.4706e-23
112.85	-1.4711e-23
113.96	-1.4715e-23
115.06	-1.472e-23
116.17	-1.4724e-23
117.28	-1.4728e-23
118.38	-1.4731e-23
119.49	-1.4735e-23
120.6	-1.4738e-23
121.7	-1.4742e-23
122.81	-1.4745e-23
123.91	-1.4748e-23
125.02	-1.475e-23
126.13	-1.4753e-23
127.23	-1.4755e-23
128.34	-1.4758e-23
129.45	-1.476e-23
130.55	-1.4762e-23
131.66	-1.4764e-23
132.77	-1.4765e-23
133.87	-1.4767e-23
134.98	-1.4769e-23
136.08	-1.477e-23
137.19	-1.4771e-23
138.3	-1.4773e-23
139.4	-1.4774e-23
140.51	-1.4776e-23
141.62	-1.4777e-23
142.72	-1.4778e-23
143.83	-1.4779e-23
144.94	-1.478e-23
146.04	-1.4781e-23
147.15	-1.4782e-23
148.25	-1.4783e-23
149.36	-1.4784e-23
150.47	-1.4785e-23
151.57	-1.4786e-23
152.68	-1.4786e-23
153.79	-1.4787e-23
154.89	-1.4788e-23
156	-1.4788e-23
157.11	-1.4789e-23
158.21	-1.4789e-23
159.32	-1.479e-23
160.43	-1.479e-23
161.53	-1.4791e-23
162.64	-1.4791e-23
163.74	-1.4792e-23
164.85	-1.4792e-23
165.96	-1.4793e-23
167.06	-1.4793e-23
168.17	-1.4794e-23
169.28	-1.4794e-23
170.38	-1.4794e-23
171.49	-1.4795e-23
172.6	-1.4795e-23
173.7	-1.4796e-23
174.81	-1.4796e-23
175.91	-1.4796e-23
177.02	-1.4796e-23
178.13	-1.4797e-23
179.23	-1.4797e-23
180.34	-1.4797e-23
181.45	-1.4798e-23
182.55	-1.4798e-23
183.66	-1.4798e-23
184.77	-1.4798e-23
185.87	-1.4798e-23
186.98	-1.4799e-23
188.08	-1.4799e-23
189.19	-1.4799e-23
190.3	-1.4799e-23
191.4	-1.48e-23
192.51	-1.48e-23
193.62	-1.48e-23
194.72	-1.48e-23
195.83	-1.48e-23
196.94	-1.48e-23
198.04	-1.4801e-23
199.15	-1.4801e-23
200.25	-1.4801e-23
201.36	-1.4801e-23


==> pics/ex0/plot3/paper_TPS2_coarse.dat <==
t	energy
0	-3.4357e-41
1.1064	-2.0127e-24
2.2128	-2.9311e-24
3.3191	-3.6297e-24
4.4255	-4.2747e-24
5.5319	-4.8185e-24
6.6383	-5.1906e-24
7.7447	-5.4911e-24
8.851	-5.7494e-24
9.9574	-5.9752e-24
11.064	-6.1386e-24
12.17	-6.2734e-24
13.277	-6.3854e-24
14.383	-6.4898e-24
15.489	-6.5769e-24
16.596	-6.6551e-24
17.702	-6.7311e-24
18.808	-6.8117e-24
19.915	-6.8954e-24
21.021	-6.9864e-24
22.128	-7.0913e-24
23.234	-7.2185e-24
24.34	-7.3707e-24
25.447	-7.5478e-24
26.553	-7.756e-24
27.659	-8.0002e-24
28.766	-8.2751e-24
29.872	-8.5695e-24
30.979	-8.8717e-24
32.085	-9.1711e-24
33.191	-9.4597e-24
34.298	-9.7322e-24
35.404	-9.9866e-24
36.511	-1.0222e-23
37.617	-1.0439e-23
38.723	-1.0637e-23
39.83	-1.0816e-23
40.936	-1.0976e-23
42.042	-1.1116e-23
43.149	-1.1243e-23
44.255	-1.1362e-23
45.362	-1.1482e-23
46.468	-1.161e-23
47.574	-1.1747e-23
48.681	-1.1892e-23
49.787	-1.2043e-23
50.893	-1.2194e-23
52	-1.2341e-23
53.106	-1.2482e-23
54.213	-1.2614e-23
55.319	-1.2739e-23
56.425	-1.2854e-23
57.532	-1.2963e-23
58.638	-1.3064e-23
59.745	-1.316e-23
60.851	-1.3249e-23
61.957	-1.3331e-23
63.064	-1.3406e-23
64.17	-1.3474e-23
65.276	-1.3536e-23
66.383	-1.3592e-23
67.489	-1.3646e-23
68.596	-1.3698e-23
69.702	-1.375e-23
70.808	-1.3801e-23
71.915	-1.3853e-23
73.021	-1.3903e-23
74.127	-1.3952e-23
75.234	-1.3998e-23
76.34	-1.4041e-23
77.447	-1.4081e-23
78.553	-1.4119e-23
79.659	-1.4155e-23
80.766	-1.4189e-23
81.872	-1.4222e-23
82.979	-1.4253e-23
84.085	-1.4282e-23
85.191	-1.4308e-23
86.298	-1.4333e-23
87.404	-1.4355e-23
88.51	-1.4375e-23
89.617	-1.4395e-23
90.723	-1.4413e-23
91.83	-1.4431e-23
92.936	-1.4448e-23
94.042	-1.4466e-23
95.149	-1.4482e-23
96.255	-1.4498e-23
97.361	-1.4513e-23
98.468	-1.4527e-23
99.574	-1.454e-23
100.68	-1.4552e-23
101.79	-1.4564e-23
102.89	-1.4575e-23
104	-1.4586e-23
105.11	-1.4596e-23
106.21	-1.4605e-23
107.32	-1.4614e-23
108.43	-1.4622e-23
109.53	-1.463e-23
110.64	-1.4636e-23
111.74	-1.4643e-23
112.85	-1.4649e-23
113.96	-1.4655e-23
115.06	-1.4661e-23
116.17	-1.4667e-23
117.28	-1.4672e-23
118.38	-1.4678e-23
119.49	-1.4683e-23
120.6	-1.4687e-23
121.7	-1.4692e-23
122.81	-1.4696e-23
123.91	-1.47e-23
125.02	-1.4704e-23
126.13	-1.4707e-23
127.23	-1.4711e-23
128.34	-1.4714e-23
129.45	-1.4717e-23
130.55	-1.472e-23
131.66	-1.4722e-23
132.77	-1.4725e-23
133.87	-1.4727e-23
134.98	-1.4729e-23
136.08	-1.4731e-23
137.19	-1.4734e-23
138.3	-1.4736e-23
139.4	-1.4738e-23
140.51	-1.4739e-23
141.62	-1.4741e-23
142.72	-1.4743e-23
143.83	-1.4744e-23
144.94	-1.4746e-23
146.04	-1.4747e-23
147.15	-1.4749e-23
148.25	-1.475e-23
149.36	-1.4751e-23
150.47	-1.4753e-23
151.57	-1.4754e-23
152.68	-1.4755e-23
153.79	-1.4756e-23
154.89	-1.4757e-23
156	-1.4758e-23
157.11	-1.4759e-23
158.21	-1.476e-23
159.32	-1.476e-23
160.43	-1.4761e-23
161.53	-1.4762e-23
162.64	-1.4763e-23
163.74	-1.4763e-23
164.85	-1.4764e-23
165.96	-1.4765e-23
167.06	-1.4765e-23
168.17	-1.4766e-23
169.28	-1.4767e-23
170.38	-1.4767e-23
171.49	-1.4768e-23
172.6	-1.4768e-23
173.7	-1.4769e-23
174.81	-1.4769e-23
175.91	-1.477e-23
177.02	-1.477e-23
178.13	-1.4771e-23
179.23	-1.4771e-23
180.34	-1.4771e-23
181.45	-1.4772e-23
182.55	-1.4772e-23
183.66	-1.4773e-23
184.77	-1.4773e-23
185.87	-1.4773e-23
186.98	-1.4774e-23
188.08	-1.4774e-23
189.19	-1.4774e-23
190.3	-1.4775e-23
191.4	-1.4775e-23
192.51	-1.4775e-23
193.62	-1.4775e-23
194.72	-1.4776e-23
195.83	-1.4776e-23
196.94	-1.4776e-23
198.04	-1.4776e-23
199.15	-1.4777e-23
200.25	-1.4777e-23
201.36	-1.4777e-23


==> pics/ex0/plot3/paper_TPS2_fine.dat <==
t	energy
0	4.2196e-41
1.1064	-2.0188e-24
2.2128	-2.9372e-24
3.3191	-3.6362e-24
4.4255	-4.2803e-24
5.5319	-4.8288e-24
6.6383	-5.2024e-24
7.7447	-5.5037e-24
8.851	-5.7602e-24
9.9574	-5.987e-24
11.064	-6.1508e-24
12.17	-6.2854e-24
13.277	-6.3967e-24
14.383	-6.5e-24
15.489	-6.5868e-24
16.596	-6.6638e-24
17.702	-6.7378e-24
18.808	-6.8158e-24
19.915	-6.8971e-24
21.021	-6.9848e-24
22.128	-7.0852e-24
23.234	-7.2067e-24
24.34	-7.3532e-24
25.447	-7.5242e-24
26.553	-7.7251e-24
27.659	-7.962e-24
28.766	-8.2318e-24
29.872	-8.5236e-24
30.979	-8.8258e-24
32.085	-9.1273e-24
33.191	-9.4196e-24
34.298	-9.6966e-24
35.404	-9.9556e-24
36.511	-1.0196e-23
37.617	-1.0418e-23
38.723	-1.062e-23
39.83	-1.0804e-23
40.936	-1.0969e-23
42.042	-1.1115e-23
43.149	-1.1244e-23
44.255	-1.1365e-23
45.362	-1.1484e-23
46.468	-1.1609e-23
47.574	-1.1743e-23
48.681	-1.1887e-23
49.787	-1.2037e-23
50.893	-1.2189e-23
52	-1.2338e-23
53.106	-1.2481e-23
54.213	-1.2617e-23
55.319	-1.2743e-23
56.425	-1.286e-23
57.532	-1.297e-23
58.638	-1.3074e-23
59.745	-1.3171e-23
60.851	-1.3261e-23
61.957	-1.3345e-23
63.064	-1.3422e-23
64.17	-1.3492e-23
65.276	-1.3555e-23
66.383	-1.3613e-23
67.489	-1.3667e-23
68.596	-1.3719e-23
69.702	-1.377e-23
70.808	-1.382e-23
71.915	-1.3871e-23
73.021	-1.3922e-23
74.127	-1.3971e-23
75.234	-1.4017e-23
76.34	-1.4061e-23
77.447	-1.4101e-23
78.553	-1.414e-23
79.659	-1.4176e-23
80.766	-1.421e-23
81.872	-1.4243e-23
82.979	-1.4274e-23
84.085	-1.4303e-23
85.191	-1.433e-23
86.298	-1.4355e-23
87.404	-1.4378e-23
88.51	-1.4399e-23
89.617	-1.4418e-23
90.723	-1.4437e-23
91.83	-1.4455e-23
92.936	-1.4472e-23
94.042	-1.4489e-23
95.149	-1.4505e-23
96.255	-1.4521e-23
97.361	-1.4536e-23
98.468	-1.455e-23
99.574	-1.4564e-23
100.68	-1.4576e-23
101.79	-1.4588e-23
102.89	-1.4599e-23
104	-1.461e-23
105.11	-1.462e-23
106.21	-1.463e-23
107.32	-1.4639e-23
108.43	-1.4647e-23
109.53	-1.4655e-23
110.64	-1.4662e-23
111.74	-1.4668e-23
112.85	-1.4675e-23
113.96	-1.4681e-23
115.06	-1.4687e-23
116.17	-1.4692e-23
117.28	-1.4698e-23
118.38	-1.4703e-23
119.49	-1.4708e-23
120.6	-1.4713e-23
121.7	-1.4717e-23
122.81	-1.4721e-23
123.91	-1.4725e-23
125.02	-1.4729e-23
126.13	-1.4733e-23
127.23	-1.4736e-23
128.34	-1.474e-23
129.45	-1.4743e-23
130.55	-1.4746e-23
131.66	-1.4749e-23
132.77	-1.4751e-23
133.87	-1.4753e-23
134.98	-1.4756e-23
136.08	-1.4758e-23
137.19	-1.476e-23
138.3	-1.4762e-23
139.4	-1.4764e-23
140.51	-1.4766e-23
141.62	-1.4768e-23
142.72	-1.477e-23
143.83	-1.4771e-23
144.94	-1.4773e-23
146.04	-1.4774e-23
147.15	-1.4776e-23
148.25	-1.4777e-23
149.36	-1.4778e-23
150.47	-1.478e-23
151.57	-1.4781e-23
152.68	-1.4782e-23
153.79	-1.4783e-23
154.89	-1.4784e-23
156	-1.4785e-23
157.11	-1.4786e-23
158.21	-1.4787e-23
159.32	-1.4788e-23
160.43	-1.4788e-23
161.53	-1.4789e-23
162.64	-1.479e-23
163.74	-1.4791e-23
164.85	-1.4792e-23
165.96	-1.4792e-23
167.06	-1.4793e-23
168.17	-1.4794e-23
169.28	-1.4794e-23
170.38	-1.4795e-23
171.49	-1.4795e-23
172.6	-1.4796e-23
173.7	-1.4796e-23
174.81	-1.4797e-23
175.91	-1.4797e-23
177.02	-1.4798e-23
178.13	-1.4798e-23
179.23	-1.4799e-23
180.34	-1.4799e-23
181.45	-1.48e-23
182.55	-1.48e-23
183.66	-1.48e-23
184.77	-1.4801e-23
185.87	-1.4801e-23
186.98	-1.4801e-23
188.08	-1.4802e-23
189.19	-1.4802e-23
190.3	-1.4803e-23
191.4	-1.4803e-23
192.51	-1.4803e-23
193.62	-1.4803e-23
194.72	-1.4804e-23
195.83	-1.4804e-23
196.94	-1.4804e-23
198.04	-1.4805e-23
199.15	-1.4805e-23
200.25	-1.4805e-23
201.36	-1.4805e-23


==> pics/ex0/plot3/paper_TPS2_medium.dat <==
t	energy
0	-4.9496e-41
1.1064	-2.0165e-24
2.2128	-2.9349e-24
3.3191	-3.6338e-24
4.4255	-4.2782e-24
5.5319	-4.8249e-24
6.6383	-5.1979e-24
7.7447	-5.4989e-24
8.851	-5.7561e-24
9.9574	-5.9825e-24
11.064	-6.1462e-24
12.17	-6.2808e-24
13.277	-6.3924e-24
14.383	-6.4961e-24
15.489	-6.583e-24
16.596	-6.6604e-24
17.702	-6.7352e-24
18.808	-6.8141e-24
19.915	-6.8964e-24
21.021	-6.9853e-24
22.128	-7.0874e-24
23.234	-7.211e-24
24.34	-7.3596e-24
25.447	-7.533e-24
26.553	-7.7366e-24
27.659	-7.9764e-24
28.766	-8.2481e-24
29.872	-8.5409e-24
30.979	-8.8432e-24
32.085	-9.1439e-24
33.191	-9.4348e-24
34.298	-9.71e-24
35.404	-9.9673e-24
36.511	-1.0206e-23
37.617	-1.0426e-23
38.723	-1.0626e-23
39.83	-1.0809e-23
40.936	-1.0971e-23
42.042	-1.1115e-23
43.149	-1.1243e-23
44.255	-1.1363e-23
45.362	-1.1483e-23
46.468	-1.1609e-23
47.574	-1.1744e-23
48.681	-1.1889e-23
49.787	-1.2039e-23
50.893	-1.219e-23
52	-1.2339e-23
53.106	-1.2481e-23
54.213	-1.2616e-23
55.319	-1.2741e-23
56.425	-1.2858e-23
57.532	-1.2967e-23
58.638	-1.307e-23
59.745	-1.3166e-23
60.851	-1.3256e-23
61.957	-1.334e-23
63.064	-1.3416e-23
64.17	-1.3485e-23
65.276	-1.3548e-23
66.383	-1.3605e-23
67.489	-1.3659e-23
68.596	-1.3711e-23
69.702	-1.3762e-23
70.808	-1.3813e-23
71.915	-1.3864e-23
73.021	-1.3915e-23
74.127	-1.3964e-23
75.234	-1.401e-23
76.34	-1.4053e-23
77.447	-1.4094e-23
78.553	-1.4132e-23
79.659	-1.4168e-23
80.766	-1.4202e-23
81.872	-1.4235e-23
82.979	-1.4266e-23
84.085	-1.4295e-23
85.191	-1.4322e-23
86.298	-1.4347e-23
87.404	-1.4369e-23
88.51	-1.439e-23
89.617	-1.441e-23
90.723	-1.4428e-23
91.83	-1.4446e-23
92.936	-1.4463e-23
94.042	-1.448e-23
95.149	-1.4497e-23
96.255	-1.4513e-23
97.361	-1.4528e-23
98.468	-1.4542e-23
99.574	-1.4555e-23
100.68	-1.4567e-23
101.79	-1.4579e-23
102.89	-1.459e-23
104	-1.4601e-23
105.11	-1.4611e-23
106.21	-1.4621e-23
107.32	-1.463e-23
108.43	-1.4638e-23
109.53	-1.4645e-23
110.64	-1.4652e-23
111.74	-1.4659e-23
112.85	-1.4665e-23
113.96	-1.4671e-23
115.06	-1.4677e-23
116.17	-1.4683e-23
117.28	-1.4688e-23
118.38	-1.4694e-23
119.49	-1.4699e-23
120.6	-1.4703e-23
121.7	-1.4708e-23
122.81	-1.4712e-23
123.91	-1.4716e-23
125.02	-1.472e-23
126.13	-1.4723e-23
127.23	-1.4727e-23
128.34	-1.473e-23
129.45	-1.4733e-23
130.55	-1.4736e-23
131.66	-1.4739e-23
132.77	-1.4741e-23
133.87	-1.4744e-23
134.98	-1.4746e-23
136.08	-1.4748e-23
137.19	-1.475e-23
138.3	-1.4752e-23
139.4	-1.4754e-23
140.51	-1.4756e-23
141.62	-1.4758e-23
142.72	-1.476e-23
143.83	-1.4761e-23
144.94	-1.4763e-23
146.04	-1.4764e-23
147.15	-1.4766e-23
148.25	-1.4767e-23
149.36	-1.4768e-23
150.47	-1.477e-23
151.57	-1.4771e-23
152.68	-1.4772e-23
153.79	-1.4773e-23
154.89	-1.4774e-23
156	-1.4775e-23
157.11	-1.4776e-23
158.21	-1.4777e-23
159.32	-1.4777e-23
160.43	-1.4778e-23
161.53	-1.4779e-23
162.64	-1.478e-23
163.74	-1.4781e-23
164.85	-1.4781e-23
165.96	-1.4782e-23
167.06	-1.4783e-23
168.17	-1.4783e-23
169.28	-1.4784e-23
170.38	-1.4784e-23
171.49	-1.4785e-23
172.6	-1.4786e-23
173.7	-1.4786e-23
174.81	-1.4787e-23
175.91	-1.4787e-23
177.02	-1.4788e-23
178.13	-1.4788e-23
179.23	-1.4788e-23
180.34	-1.4789e-23
181.45	-1.4789e-23
182.55	-1.479e-23
183.66	-1.479e-23
184.77	-1.479e-23
185.87	-1.4791e-23
186.98	-1.4791e-23
188.08	-1.4791e-23
189.19	-1.4792e-23
190.3	-1.4792e-23
191.4	-1.4792e-23
192.51	-1.4793e-23
193.62	-1.4793e-23
194.72	-1.4793e-23
195.83	-1.4794e-23
196.94	-1.4794e-23
198.04	-1.4794e-23
199.15	-1.4794e-23
200.25	-1.4795e-23
201.36	-1.4795e-23


==> pics/ex1/energy_fm_pftps1.dat <==
D	energy
0.0	4.16350606955e-01
1.0	4.07200127706e-01
2.0	3.79572792107e-01
3.0	3.32907000457e-01
4.0	2.66130768365e-01
5.0	1.77346312265e-01
6.0	6.28960718311e-02
7.0	-7.74409119148e-01
8.0	-1.33299104564


==> pics/ex1/energy_fm_tps1.dat <==
D	energy
0.0	4.16350607034e-01
1.0	4.07670336941e-01
2.0	3.81512890498e-01
3.0	3.37496744848e-01
4.0	2.74856510676e-01
5.0	1.92123101361e-01
6.0	8.60387199113e-02
7.0	-6.65262605921e-01
8.0	-1.14247487451


==> pics/ex1/energy_fm_tps2.dat <==
D	energy
0.0	4.16350607034e-01
1.0	4.07670336941e-01
2.0	3.81512890498e-01
3.0	3.37496744848e-01
4.0	2.74856510676e-01
5.0	1.92123101361e-01
6.0	8.60387199113e-02
7.0	-6.65250284414e-01
8.0	-1.14247813963


==> pics/ex1/energy_sl_pftps1.dat <==
D	energy
0.0	3.98193808569e-01
1.0	3.99580017217e-01
2.0	3.7415487835e-01
3.0	4.66541244251e-01
4.0	3.01740072912e-01
5.0	3.95621541307e-02
6.0	-2.58993701326e-01
7.0	-7.70633435947e-01
8.0	-1.30600135877


==> pics/ex1/energy_sl_tps1.dat <==
D	energy
0.0	4.16350607034e-01
1.0	4.0767033694e-01
2.0	3.81512890498e-01
3.0	4.41587295144e-01
4.0	2.83992047571e-01
5.0	5.01324366525e-02
6.0	-2.19283279929e-01
7.0	-6.80042207282e-01
8.0	-1.11319537007


==> pics/ex1/energy_sl_tps2.dat <==
D	energy
0.0	4.16350607034e-01
1.0	4.0767033694e-01
2.0	3.81512890498e-01
3.0	4.41587305266e-01
4.0	2.83992047572e-01
5.0	5.01324366521e-02
6.0	-2.19283279928e-01
7.0	-6.80042207282e-01
8.0	-1.11319537007


==> pics/ex2/data/001mT.dat <==
t	my
0	-0.00047657
0.025	-0.00086775
0.05	-0.0023218
0.075	-0.0036441
0.1	-0.0046971
0.125	-0.0049408
0.15	-0.0038442
0.175	-0.0017499
0.2	0.00030184
0.225	0.0024637
0.25	0.0040482
0.275	0.0053217
0.3	0.0058246
0.325	0.005812
0.35	0.0049367
0.375	0.0036153
0.4	0.0017996
0.425	-0.00014407
0.45	-0.0022116
0.475	-0.0040155
0.5	-0.0054316
0.525	-0.0062609
0.55	-0.0065151
0.575	-0.0061281
0.6	-0.0051038
0.625	-0.0036272
0.65	-0.0018288
0.675	8.5787e-06
0.7	0.0018463
0.725	0.0033237
0.75	0.0044097
0.775	0.0048323
0.8	0.004779
0.825	0.004043
0.85	0.0029033
0.875	0.0012638
0.9	-0.0004106
0.925	-0.0022004
0.95	-0.0036826
0.975	-0.0049466
1	-0.0055742
1.025	-0.0057597
1.05	-0.0052676
1.075	-0.0043984
1.1	-0.0029798
1.125	-0.0014115
1.15	0.00033956
1.175	0.0018686
1.2	0.0032421
1.225	0.0041262
1.25	0.0045818
1.275	0.004409
1.3	0.0038031
1.325	0.0027047
1.35	0.0013375
1.375	-0.00025151
1.4	-0.0017794
1.425	-0.0031488
1.45	-0.0041815
1.475	-0.0048066
1.5	-0.0049263
1.525	-0.0045357
1.55	-0.0037107
1.575	-0.0025305
1.6	-0.0011457
1.625	0.00033893
1.65	0.0016861
1.675	0.0028163
1.7	0.0035399
1.725	0.003879
1.75	0.0036865
1.775	0.003089
1.8	0.0020569
1.825	0.00082512
1.85	-0.00060153
1.875	-0.0019517
1.9	-0.0031956
1.925	-0.0040681
1.95	-0.0046196
1.975	-0.0046734
2	-0.004347
2.025	-0.0035539
2.05	-0.0025128
2.075	-0.0012329
2.1	4.3602e-05
2.125	0.0012888
2.15	0.0022613
2.175	0.0029485
2.2	0.0031993
2.225	0.0030798
2.25	0.0025303
2.275	0.001675
2.3	0.00056265
2.325	-0.00062821
2.35	-0.0018111
2.375	-0.002829
2.4	-0.003593
2.425	-0.0039976
2.45	-0.004017
2.475	-0.0036551
2.5	-0.002945
2.525	-0.0019741
2.55	-0.00083339
2.575	0.0003222
2.6	0.001402
2.625	0.0022616
2.65	0.002848
2.675	0.0030533
2.7	0.0029115
2.725	0.0023955
2.75	0.0016197
2.775	0.00060845
2.8	-0.00046375
2.825	-0.001537
2.85	-0.0024358
2.875	-0.0031319
2.9	-0.0034904
2.925	-0.0035353
2.95	-0.0032072
2.975	-0.0026124
3	-0.0017603
3.025	-0.00080137
3.05	0.00021111
3.075	0.0011099
3.1	0.0018461
3.125	0.002299
3.15	0.0024629
3.175	0.0022802
3.2	0.0018092
3.225	0.0010746
3.25	0.00018621
3.275	-0.00078616
3.3	-0.0017173
3.325	-0.0025203
3.35	-0.0030989
3.375	-0.0034044
3.4	-0.0034035
3.425	-0.0030986
3.45	-0.0025287
3.475	-0.0017556
3.5	-0.00087459
3.525	3.2786e-05
3.55	0.00085375
3.575	0.0015174
3.6	0.001934
3.625	0.0020875
3.65	0.0019424
3.675	0.0015435
3.7	0.00091123
3.725	0.00014882
3.75	-0.00068647
3.775	-0.0014731
3.8	-0.0021564
3.825	-0.0026293
3.85	-0.0028722
3.875	-0.0028311
3.9	-0.0025437
3.925	-0.0020124
3.95	-0.0013246
3.975	-0.00052953
4	0.00025849
4.025	0.00098159
4.05	0.0015393
4.075	0.0018949
4.1	0.0019912
4.125	0.0018407
4.15	0.0014467
4.175	0.0008684
4.2	0.00015633
4.225	-0.00059913
4.25	-0.0013254
4.275	-0.0019384
4.3	-0.0023809
4.325	-0.002604
4.35	-0.0025888
4.375	-0.0023424
4.4	-0.0018948
4.425	-0.0013015
4.45	-0.00062464
4.475	5.3105e-05
4.5	0.00066356
4.525	0.0011318
4.55	0.0014184
4.575	0.0014818
4.6	0.0013284
4.625	0.00096399
4.65	0.00044447
4.675	-0.00018719
4.7	-0.00084769
4.725	-0.0014799
4.75	-0.0020003
4.775	-0.0023693
4.8	-0.0025342
4.825	-0.0024943
4.85	-0.0022405
4.875	-0.0018173
4.9	-0.0012583
4.925	-0.00063843
4.95	-1.0879e-05
4.975	0.00054492
5	0.00098202
5.025	0.0012452
5.05	0.0013203
5.075	0.0011935
5.1	0.00089078
5.125	0.00044109
5.15	-9.6477e-05
5.175	-0.00066674
5.2	-0.0012021
5.225	-0.0016474
5.25	-0.0019512
5.275	-0.0020834
5.3	-0.0020303
5.325	-0.0017996
5.35	-0.0014182
5.375	-0.0009275
5.4	-0.0003845
5.425	0.00015456
5.45	0.00062771
5.475	0.00098893
5.5	0.0011947
5.525	0.0012299
5.55	0.0010864
5.575	0.00078777
5.6	0.00036048
5.625	-0.00014163
5.65	-0.00067133
5.675	-0.0011645
5.7	-0.0015774
5.725	-0.0018602
5.75	-0.0019924
5.775	-0.0019556
5.8	-0.0017649
5.825	-0.0014373
5.85	-0.0010179
5.875	-0.00054781
5.9	-8.646e-05
5.925	0.00032133
5.95	0.00062557
5.975	0.00079931
6	0.00081966
6.025	0.00069027
6.05	0.00042286
6.075	5.1672e-05
6.1	-0.00038511
6.125	-0.00083661
6.15	-0.0012556
6.175	-0.0015948
6.2	-0.0018195
6.225	-0.0019053
6.25	-0.0018442
6.275	-0.0016439
6.3	-0.0013264
6.325	-0.00092753
6.35	-0.00048909
6.375	-5.9316e-05
6.4	0.00031841
6.425	0.0006028
6.45	0.00076815
6.475	0.00079667
6.5	0.00069125
6.525	0.00046292
6.55	0.00014257
6.575	-0.00023624
6.6	-0.00062726
6.625	-0.00099086
6.65	-0.0012835
6.675	-0.0014776
6.7	-0.001549
6.725	-0.0014953
6.75	-0.00132
6.775	-0.001047
6.8	-0.00070408
6.825	-0.00033281
6.85	2.8942e-05
6.875	0.00033866
6.9	0.00056559
6.925	0.00068272
6.95	0.00068038
6.975	0.00055723
7	0.00032912
7.025	1.9164e-05
7.05	-0.00033762
7.075	-0.00070439
7.1	-0.0010414
7.125	-0.0013148
7.15	-0.0014961
7.175	-0.0015686
7.2	-0.0015266
7.225	-0.0013773
7.25	-0.0011394
7.275	-0.00084023
7.3	-0.00051442
7.325	-0.00019747
7.35	7.4896e-05
7.375	0.00027453
7.4	0.00037923
7.425	0.00038011
7.45	0.00027694
7.475	8.404e-05
7.5	-0.0001779
7.525	-0.00047748
7.55	-0.00078301
7.575	-0.0010588
7.6	-0.0012764
7.625	-0.0014103
7.65	-0.001448
7.675	-0.0013838
7.7	-0.0012267
7.725	-0.00099211
7.75	-0.00070699
7.775	-0.0004001
7.8	-0.00010538
7.825	0.00014795
7.85	0.00033266
7.875	0.00043198
7.9	0.00043603
7.925	0.00034756
7.95	0.00017714
7.975	-5.4115e-05
8	-0.00032052
8.025	-0.0005917
8.05	-0.00083839
8.075	-0.0010336
8.1	-0.0011569
8.125	-0.001196
8.15	-0.0011478
8.175	-0.0010191
8.2	-0.00082516
8.225	-0.00058862
8.25	-0.00033602
8.275	-9.6071e-05
8.3	0.00010506
8.325	0.00024459
8.35	0.00030785
8.375	0.00028728
8.4	0.0001859
8.425	1.3876e-05
8.45	-0.00020951
8.475	-0.0004613
8.5	-0.00071399
8.525	-0.00094209
8.55	-0.0011213
8.575	-0.0012345
8.6	-0.0012704
8.625	-0.0012275
8.65	-0.0011113
8.675	-0.00093678
8.7	-0.00072309
8.725	-0.000495
8.75	-0.00027681
8.775	-9.2801e-05
8.8	3.8322e-05
8.825	0.00010261
8.85	9.4855e-05
8.875	1.6755e-05
8.9	-0.00012129
8.925	-0.00030331
8.95	-0.00050794
8.975	-0.00071221
9	-0.00089285
9.025	-0.0010299
9.05	-0.0011079
9.075	-0.0011182
9.1	-0.0010597
9.125	-0.00093849
9.15	-0.00076758
9.175	-0.00056506
9.2	-0.00035251
9.225	-0.00015201
9.25	1.5445e-05
9.275	0.00013315
9.3	0.00018934
9.325	0.00017964
9.35	0.00010602
9.375	-2.1962e-05
9.4	-0.00018991
9.425	-0.00037857
9.45	-0.00056766
9.475	-0.00073637
9.5	-0.00086734
9.525	-0.00094678
9.55	-0.00096762
9.575	-0.00092849
9.6	-0.00083546
9.625	-0.00069958
9.65	-0.00053736
9.675	-0.00036714
9.7	-0.00020875
9.725	-7.9747e-05
9.75	4.9753e-06
9.775	3.6165e-05
9.8	9.9066e-06
9.825	-7.0886e-05
9.85	-0.00019789
9.875	-0.00035742
9.9	-0.00053274
9.925	-0.00070525
9.95	-0.00085709
9.975	-0.00097258
10	-0.0010402
10.025	-0.0010537
10.05	-0.0010125
10.075	-0.00092214
10.1	-0.00079295
10.125	-0.00063952
10.15	-0.00047856
10.15	-0.00047793


==> pics/ex2/data/002mT.dat <==
t	my
0	-0.00047657
0.025	-0.0012602
0.05	-0.0041692
0.075	-0.0068143
0.1	-0.0089201
0.125	-0.0094068
0.15	-0.0072127
0.175	-0.003022
0.2	0.0010831
0.225	0.0054077
0.25	0.0085778
0.275	0.011124
0.3	0.012129
0.325	0.012103
0.35	0.01035
0.375	0.0077062
0.4	0.0040731
0.425	0.00018463
0.45	-0.0039507
0.475	-0.0075588
0.5	-0.01039
0.525	-0.012047
0.55	-0.012554
0.575	-0.011776
0.6	-0.0097249
0.625	-0.0067681
0.65	-0.0031689
0.675	0.00050789
0.7	0.0041842
0.725	0.007139
0.75	0.0093085
0.775	0.010153
0.8	0.010043
0.825	0.0085684
0.85	0.0062862
0.875	0.003005
0.9	-0.00034494
0.925	-0.0039251
0.95	-0.0068898
0.975	-0.0094159
1	-0.010669
1.025	-0.011037
1.05	-0.01005
1.075	-0.0083081
1.1	-0.0054674
1.125	-0.0023289
1.15	0.0011739
1.175	0.0042315
1.2	0.0069766
1.225	0.0087416
1.25	0.009649
1.275	0.0092983
1.3	0.0080829
1.325	0.0058816
1.35	0.0031443
1.375	-3.6127e-05
1.4	-0.0030922
1.425	-0.0058309
1.45	-0.007894
1.475	-0.009142
1.5	-0.0093769
1.525	-0.0085922
1.55	-0.0069381
1.575	-0.0045746
1.6	-0.0018023
1.625	0.0011675
1.65	0.0038615
1.675	0.0061193
1.7	0.007564
1.725	0.0082378
1.75	0.0078489
1.775	0.0066497
1.8	0.0045826
1.825	0.0021167
1.85	-0.00073735
1.875	-0.0034376
1.9	-0.005923
1.925	-0.0076651
1.95	-0.0087639
1.975	-0.0088667
2	-0.008209
2.025	-0.006618
2.05	-0.0045319
2.075	-0.0019696
2.1	0.00058451
2.125	0.0030745
2.15	0.0050172
2.175	0.0063886
2.2	0.0068861
2.225	0.0066433
2.25	0.0055397
2.275	0.0038256
2.3	0.0015982
2.325	-0.00078468
2.35	-0.003151
2.375	-0.0051851
2.4	-0.0067111
2.425	-0.0075162
2.45	-0.0075513
2.475	-0.0068232
2.5	-0.0053995
2.525	-0.0034545
2.55	-0.0011718
2.575	0.0011397
2.6	0.0032976
2.625	0.0050144
2.65	0.0061828
2.675	0.006589
2.7	0.0063004
2.725	0.005264
2.75	0.0037084
2.775	0.0016832
2.8	-0.00046285
2.825	-0.0026091
2.85	-0.0044055
2.875	-0.0057949
2.9	-0.0065082
2.925	-0.006594
2.95	-0.0059334
2.975	-0.0047402
3	-0.0030329
3.025	-0.0011132
3.05	0.0009122
3.075	0.0027086
3.1	0.0041789
3.125	0.0050815
3.15	0.0054058
3.175	0.0050363
3.2	0.004091
3.225	0.0026191
3.25	0.00084072
3.275	-0.0011047
3.3	-0.0029658
3.325	-0.0045697
3.35	-0.0057235
3.375	-0.0063305
3.4	-0.0063241
3.425	-0.00571
3.45	-0.0045661
3.475	-0.0030172
3.5	-0.0012532
3.525	0.00056175
3.55	0.0022029
3.575	0.0035279
3.6	0.0043579
3.625	0.0046611
3.65	0.0043671
3.675	0.0035654
3.7	0.0022979
3.725	0.00077081
3.75	-0.00090069
3.775	-0.0024738
3.8	-0.0038391
3.825	-0.0047825
3.85	-0.0052652
3.875	-0.0051798
3.9	-0.0046016
3.925	-0.0035362
3.95	-0.0021584
3.975	-0.00056748
4	0.0010082
4.025	0.0024529
4.05	0.0035655
4.075	0.0042735
4.1	0.004462
4.125	0.0041572
4.15	0.0033654
4.175	0.0022061
4.2	0.00077993
4.225	-0.0007316
4.25	-0.0021839
4.275	-0.003408
4.3	-0.0042907
4.325	-0.0047335
4.35	-0.0046997
4.375	-0.0042033
4.4	-0.0033052
4.425	-0.0021163
4.45	-0.00076131
4.475	0.0005945
4.5	0.0018145
4.525	0.0027493
4.55	0.00332
4.575	0.0034439
4.6	0.0031342
4.625	0.0024029
4.65	0.0013619
4.675	9.7642e-05
4.7	-0.0012234
4.725	-0.0024869
4.75	-0.0035257
4.775	-0.004261
4.8	-0.0045875
4.825	-0.0045043
4.85	-0.0039935
4.875	-0.0031444
4.9	-0.0020244
4.925	-0.00078353
4.95	0.00047158
4.975	0.001582
5	0.0024543
5.025	0.0029779
5.05	0.003125
5.075	0.0028683
5.1	0.0022599
5.125	0.0013581
5.15	0.00028144
5.175	-0.00085983
5.2	-0.0019303
5.225	-0.0028197
5.25	-0.0034255
5.275	-0.0036876
5.3	-0.003579
5.325	-0.0031152
5.35	-0.0023505
5.375	-0.0013679
5.4	-0.00028143
5.425	0.00079615
5.45	0.0017411
5.475	0.0024614
5.5	0.0028704
5.525	0.0029377
5.55	0.002648
5.575	0.0020482
5.6	0.0011918
5.625	0.00018647
5.65	-0.00087313
5.675	-0.0018589
5.7	-0.0026832
5.725	-0.0032465
5.75	-0.0035084
5.775	-0.0034321
5.8	-0.0030481
5.825	-0.0023904
5.85	-0.00155
5.875	-0.00060894
5.9	0.00031388
5.925	0.0011288
5.95	0.001736
5.975	0.0020817
6	0.0021204
6.025	0.0018596
6.05	0.001323
6.075	0.00057947
6.1	-0.00029474
6.125	-0.0011976
6.15	-0.0020348
6.175	-0.0027117
6.2	-0.003159
6.225	-0.0033283
6.25	-0.0032038
6.275	-0.0028009
6.3	-0.0021641
6.325	-0.0013651
6.35	-0.00048778
6.375	0.00037147
6.4	0.0011258
6.425	0.0016929
6.45	0.0020214
6.475	0.0020761
6.5	0.0018628
6.525	0.001404
6.55	0.00076157
6.575	2.8315e-06
6.6	-0.00077968
6.625	-0.0015066
6.65	-0.0020912
6.675	-0.0024779
6.7	-0.0026192
6.725	-0.0025101
6.75	-0.0021578
6.775	-0.0016107
6.8	-0.00092397
6.825	-0.00018128
6.85	0.00054177
6.875	0.0011601
6.9	0.0016125
6.925	0.0018449
6.95	0.0018383
6.975	0.0015901
7	0.0011323
7.025	0.00051125
7.05	-0.00020286
7.075	-0.00093631
7.1	-0.0016097
7.125	-0.002155
7.15	-0.002516
7.175	-0.0026589
7.2	-0.0025728
7.225	-0.0022723
7.25	-0.0017948
7.275	-0.0011953
7.3	-0.00054303
7.325	9.0955e-05
7.35	0.00063522
7.375	0.0010335
7.4	0.0012417
7.425	0.001242
7.45	0.0010343
7.475	0.00064731
7.5	0.00012261
7.525	-0.00047695
7.55	-0.0010879
7.575	-0.0016388
7.6	-0.0020729
7.625	-0.0023394
7.65	-0.0024132
7.675	-0.0022833
7.7	-0.0019677
7.725	-0.0014974
7.75	-0.00092648
7.775	-0.0003126
7.8	0.00027638
7.825	0.00078206
7.85	0.0011501
7.875	0.001347
7.9	0.0013533
7.925	0.0011746
7.95	0.00083217
7.975	0.00036844
8	-0.00016516
8.025	-0.00070779
8.05	-0.001201
8.075	-0.0015907
8.1	-0.0018365
8.125	-0.0019134
8.15	-0.0018159
8.175	-0.0015574
8.2	-0.0011687
8.225	-0.00069506
8.25	-0.00018976
8.275	0.00028982
8.3	0.00069136
8.325	0.00096941
8.35	0.0010947
8.375	0.0010523
8.4	0.00084839
8.425	0.0005034
8.45	5.6011e-05
8.475	-0.00044775
8.5	-0.00095287
8.525	-0.0014084
8.55	-0.0017657
8.575	-0.0019908
8.6	-0.0020609
8.625	-0.0019736
8.65	-0.0017399
8.675	-0.0013896
8.7	-0.00096136
8.725	-0.00050473
8.75	-6.8336e-05
8.775	0.00029931
8.8	0.00056086
8.825	0.0006885
8.85	0.00067197
8.875	0.00051476
8.9	0.00023783
8.925	-0.00012683
8.95	-0.00053637
8.975	-0.00094485
9	-0.0013057
9.025	-0.001579
9.05	-0.0017341
9.075	-0.0017539
9.1	-0.0016359
9.125	-0.0013926
9.15	-0.0010502
9.175	-0.00064486
9.2	-0.00021988
9.225	0.00018062
9.25	0.00051468
9.275	0.00074896
9.3	0.00086007
9.325	0.00083931
9.35	0.0006908
9.375	0.00043373
9.4	9.6991e-05
9.425	-0.00028083
9.45	-0.00065916
9.475	-0.00099639
9.5	-0.0012578
9.525	-0.001416
9.55	-0.0014568
9.575	-0.0013777
9.6	-0.0011908
9.625	-0.00091845
9.65	-0.00059361
9.675	-0.00025307
9.7	6.3543e-05
9.725	0.00032111
9.75	0.00048992
9.775	0.00055155
9.8	0.00049826
9.825	0.00033599
9.85	8.1451e-05
9.875	-0.00023787
9.9	-0.00058849
9.925	-0.00093318
9.95	-0.0012362
9.975	-0.0014663
10	-0.0016006
10.025	-0.0016264
10.05	-0.001543
10.075	-0.0013611
10.1	-0.0011019
10.125	-0.00079452
10.15	-0.00047235
10.15	-0.00047108


==> pics/ex2/data/005mT.dat <==
t	my
0	-0.00047657
0.025	-0.0024375
0.05	-0.0097106
0.075	-0.016324
0.1	-0.021586
0.125	-0.022798
0.15	-0.017314
0.175	-0.0068182
0.2	0.0034519
0.225	0.014264
0.25	0.022194
0.275	0.028542
0.3	0.031041
0.325	0.03096
0.35	0.026538
0.375	0.019926
0.4	0.010822
0.425	0.001092
0.45	-0.0092405
0.475	-0.018255
0.5	-0.025312
0.525	-0.029421
0.55	-0.030671
0.575	-0.028672
0.6	-0.023517
0.625	-0.016087
0.65	-0.0070746
0.675	0.0021285
0.7	0.011308
0.725	0.018682
0.75	0.024047
0.775	0.026132
0.8	0.025797
0.825	0.022075
0.85	0.016325
0.875	0.0080972
0.9	-0.00028494
0.925	-0.0092275
0.95	-0.01663
0.975	-0.022898
1	-0.025988
1.025	-0.026849
1.05	-0.024327
1.075	-0.019924
1.1	-0.012772
1.125	-0.0049043
1.15	0.0038523
1.175	0.011481
1.2	0.018307
1.225	0.022664
1.25	0.024869
1.275	0.023916
1.3	0.020827
1.325	0.015263
1.35	0.0083871
1.375	0.00041613
1.4	-0.007207
1.425	-0.014032
1.45	-0.019135
1.475	-0.022208
1.5	-0.022709
1.525	-0.02069
1.55	-0.016489
1.575	-0.010541
1.6	-0.0035761
1.625	0.0038436
1.65	0.010562
1.675	0.016148
1.7	0.019711
1.725	0.021315
1.75	0.020272
1.775	0.017201
1.8	0.011987
1.825	0.0057861
1.85	-0.0013554
1.875	-0.0081
1.9	-0.014267
1.925	-0.01857
1.95	-0.021246
1.975	-0.021428
2	-0.019707
2.025	-0.015662
2.05	-0.010399
2.075	-0.0039701
2.1	0.0024191
2.125	0.0086214
2.15	0.013427
2.175	0.016795
2.2	0.017961
2.225	0.017288
2.25	0.014455
2.275	0.010118
2.3	0.004514
2.325	-0.0014486
2.35	-0.0073579
2.375	-0.012402
2.4	-0.016168
2.425	-0.018102
2.45	-0.018124
2.475	-0.016227
2.5	-0.012609
2.525	-0.0076965
2.55	-0.0019742
2.575	0.0038054
2.6	0.0091653
2.625	0.013415
2.65	0.016262
2.675	0.017205
2.7	0.016404
2.725	0.013749
2.75	0.0098019
2.775	0.0047079
2.8	-0.00067107
2.825	-0.0060169
2.85	-0.010474
2.875	-0.013892
2.9	-0.015608
2.925	-0.015748
2.95	-0.014027
2.975	-0.010987
3	-0.0066773
3.025	-0.0018575
3.05	0.0032016
3.075	0.0076618
3.1	0.011292
3.125	0.013484
3.15	0.014227
3.175	0.01323
3.2	0.010808
3.225	0.0070804
3.25	0.0026102
3.275	-0.0022615
3.3	-0.0068918
3.325	-0.010865
3.35	-0.013688
3.375	-0.015143
3.4	-0.015052
3.425	-0.013451
3.45	-0.010532
3.475	-0.0066243
3.5	-0.0021917
3.525	0.0023381
3.55	0.0064188
3.575	0.0096821
3.6	0.011701
3.625	0.012392
3.65	0.011593
3.675	0.0095282
3.7	0.0063167
3.725	0.0024706
3.75	-0.0017117
3.775	-0.0056311
3.8	-0.0090087
3.825	-0.011317
3.85	-0.012463
3.875	-0.012186
3.9	-0.010682
3.925	-0.0079694
3.95	-0.0044917
3.975	-0.00050193
4	0.0034281
4.025	0.0070127
4.05	0.0097475
4.075	0.011461
4.1	0.011867
4.125	0.011044
4.15	0.0090086
4.175	0.0060702
4.2	0.0024789
4.225	-0.0013012
4.25	-0.0049178
4.275	-0.0079422
4.3	-0.010103
4.325	-0.011152
4.35	-0.01101
4.375	-0.0097125
4.4	-0.0074245
4.425	-0.0044198
4.45	-0.0010221
4.475	0.0023623
4.5	0.0053854
4.525	0.0076844
4.55	0.0090597
4.575	0.0093158
4.6	0.0084866
4.625	0.0066143
4.65	0.0039774
4.675	0.00080052
4.7	-0.0025027
4.725	-0.005642
4.75	-0.008205
4.775	-0.0099966
4.8	-0.01076
4.825	-0.010496
4.85	-0.0091679
4.875	-0.0070037
4.9	-0.0041763
4.925	-0.0010637
4.95	0.002068
4.975	0.00482
5	0.0069637
5.025	0.0082251
5.05	0.0085421
5.075	0.0078494
5.1	0.0062854
5.125	0.0039976
5.15	0.0012891
5.175	-0.0015668
5.2	-0.0042278
5.225	-0.0064235
5.25	-0.0078974
5.275	-0.0085074
5.3	-0.0081881
5.325	-0.0069869
5.35	-0.0050402
5.375	-0.0025635
5.4	0.0001595
5.425	0.0028427
5.45	0.0051816
5.475	0.0069451
5.5	0.0079238
5.525	0.0080437
5.55	0.0072744
5.575	0.0057356
5.6	0.0035668
5.625	0.0010385
5.65	-0.0016096
5.675	-0.0040591
5.7	-0.0060919
5.725	-0.0074628
5.75	-0.0080743
5.775	-0.00784
5.8	-0.0068399
5.825	-0.0051639
5.85	-0.0030424
5.875	-0.00068225
5.9	0.0016177
5.925	0.0036357
5.95	0.0051233
5.975	0.0059508
6	0.0060075
6.025	0.0053181
6.05	0.0039445
6.075	0.002064
6.1	-0.00013224
6.125	-0.0023859
6.15	-0.0044635
6.175	-0.0061285
6.2	-0.0072121
6.225	-0.0075954
6.25	-0.0072448
6.275	-0.006201
6.3	-0.0045814
6.325	-0.002566
6.35	-0.00036798
6.375	0.0017728
6.4	0.0036387
6.425	0.0050274
6.45	0.0058127
6.475	0.0059116
6.5	0.0053416
6.525	0.0041639
6.55	0.0025353
6.575	0.00062733
6.6	-0.0013287
6.625	-0.003134
6.65	-0.0045736
6.675	-0.0055111
6.7	-0.0058316
6.725	-0.0055255
6.75	-0.0046155
6.775	-0.0032252
6.8	-0.0014955
6.825	0.00036307
6.85	0.0021617
6.875	0.0036883
6.9	0.0047921
6.925	0.0053407
6.95	0.0052905
6.975	0.0046383
7	0.0034678
7.025	0.0018969
7.05	0.00010387
7.075	-0.0017273
7.1	-0.0033975
7.125	-0.0047393
7.15	-0.0056133
7.175	-0.0059392
7.2	-0.0056921
7.225	-0.0049125
7.25	-0.0036965
7.275	-0.0021842
7.3	-0.00054923
7.325	0.0010297
7.35	0.0023757
7.375	0.0033493
7.4	0.0038434
7.425	0.0038161
7.45	0.0032708
7.475	0.0022818
7.5	0.00095574
7.525	-0.00054894
7.55	-0.0020726
7.575	-0.0034375
7.6	-0.0045026
7.625	-0.0051434
7.65	-0.0052999
7.675	-0.0049474
7.7	-0.0041341
7.725	-0.00294
7.75	-0.0015025
7.775	3.3594e-05
7.8	0.0014983
7.825	0.0027466
7.85	0.0036442
7.875	0.0041103
7.9	0.0040984
7.925	0.0036259
7.95	0.0027483
7.975	0.0015742
8	0.00023315
8.025	-0.0011219
8.05	-0.0023456
8.075	-0.0033036
8.1	-0.0038973
8.125	-0.0040662
8.15	-0.0037997
8.175	-0.0031335
8.2	-0.0021472
8.225	-0.00095525
8.25	0.00030805
8.275	0.0014996
8.3	0.002489
8.325	0.0031647
8.35	0.0034553
8.375	0.0033262
8.4	0.002795
8.425	0.0019155
8.45	0.00078588
8.475	-0.00047735
8.5	-0.0017365
8.525	-0.0028644
8.55	-0.0037409
8.575	-0.0042828
8.6	-0.004435
8.625	-0.0041941
8.65	-0.0035898
8.675	-0.002699
8.7	-0.0016194
8.725	-0.00047575
8.75	0.00061031
8.775	0.0015183
8.8	0.0021562
8.825	0.0024564
8.85	0.0023956
8.875	0.0019845
8.9	0.0012778
8.925	0.00035686
8.95	-0.00067005
8.975	-0.0016879
9	-0.0025805
9.025	-0.0032493
9.05	-0.0036191
9.075	-0.0036493
9.1	-0.0033355
9.125	-0.0027115
9.15	-0.0018441
9.175	-0.00082538
9.2	0.00023631
9.225	0.0012304
9.25	0.002053
9.275	0.0026219
9.3	0.0028805
9.325	0.002809
9.35	0.0024198
9.375	0.0017626
9.4	0.00091103
9.425	-3.7631e-05
9.45	-0.00098162
9.475	-0.0018174
9.5	-0.0024591
9.525	-0.0028396
9.55	-0.0029254
9.575	-0.0027119
9.6	-0.0022312
9.625	-0.0015407
9.65	-0.00072374
9.675	0.00012711
9.7	0.0009129
9.725	0.0015465
9.75	0.0019549
9.775	0.0020935
9.8	0.0019446
9.825	0.001525
9.85	0.00087784
9.875	7.3156e-05
9.9	-0.00080473
9.925	-0.0016625
9.95	-0.0024113
9.975	-0.0029737
10	-0.0032939
10.025	-0.0033418
10.05	-0.0031172
10.075	-0.0026489
10.1	-0.0019908
10.125	-0.0012166
10.15	-0.0004105
10.15	-0.00040733


==> pics/ex2/data/010mT.dat <==
t	my
0	-0.00047657
0.025	-0.0043996
0.05	-0.01894
0.075	-0.032165
0.1	-0.042674
0.125	-0.04508
0.15	-0.034131
0.175	-0.013027
0.2	0.0075506
0.225	0.029164
0.25	0.04506
0.275	0.057634
0.3	0.062545
0.325	0.062277
0.35	0.053164
0.375	0.039912
0.4	0.021559
0.425	0.0020299
0.45	-0.018585
0.475	-0.036565
0.5	-0.050512
0.525	-0.058487
0.55	-0.060855
0.575	-0.05648
0.6	-0.045993
0.625	-0.030891
0.65	-0.012784
0.675	0.0056816
0.7	0.023947
0.725	0.038584
0.75	0.048903
0.775	0.052885
0.8	0.051794
0.825	0.044091
0.85	0.032268
0.875	0.015653
0.9	-0.0011574
0.925	-0.018978
0.95	-0.033692
0.975	-0.045877
1	-0.051731
1.025	-0.053028
1.05	-0.047615
1.075	-0.038453
1.1	-0.023826
1.125	-0.0079564
1.15	0.0095342
1.175	0.024674
1.2	0.038056
1.225	0.046374
1.25	0.050324
1.275	0.047894
1.3	0.041355
1.325	0.029817
1.35	0.015842
1.375	-0.00021291
1.4	-0.015319
1.425	-0.02879
1.45	-0.038594
1.475	-0.044377
1.5	-0.044772
1.525	-0.040332
1.55	-0.031473
1.575	-0.019316
1.6	-0.0051606
1.625	0.0096208
1.65	0.022919
1.675	0.033674
1.7	0.040455
1.725	0.043077
1.75	0.040497
1.775	0.033846
1.8	0.023099
1.825	0.010446
1.85	-0.003869
1.875	-0.017298
1.9	-0.029281
1.925	-0.037511
1.95	-0.042352
1.975	-0.04219
2	-0.038208
2.025	-0.029663
2.05	-0.018828
2.075	-0.0058312
2.1	0.0069598
2.125	0.019168
2.15	0.028406
2.175	0.034699
2.2	0.036489
2.225	0.034665
2.25	0.028481
2.275	0.019463
2.3	0.0080231
2.325	-0.0039254
2.35	-0.015669
2.375	-0.025442
2.4	-0.032602
2.425	-0.035908
2.45	-0.035479
2.475	-0.031144
2.5	-0.023508
2.525	-0.01335
2.55	-0.0018179
2.575	0.0097231
2.6	0.020182
2.625	0.028364
2.65	0.033523
2.675	0.034902
2.7	0.03274
2.725	0.026992
2.75	0.018697
2.775	0.0083169
2.8	-0.0025137
2.825	-0.013037
2.85	-0.0217
2.875	-0.028113
2.9	-0.031059
2.925	-0.030811
2.95	-0.026891
2.975	-0.020411
3	-0.01152
3.025	-0.001752
3.05	0.0083056
3.075	0.016994
3.1	0.023912
3.125	0.027832
3.15	0.02883
3.175	0.026323
3.2	0.021066
3.225	0.013289
3.25	0.0041857
3.275	-0.0055944
3.3	-0.01468
3.325	-0.022349
3.35	-0.027559
3.375	-0.030017
3.4	-0.029308
3.425	-0.025654
3.45	-0.019409
3.475	-0.011366
3.5	-0.0023638
3.525	0.0066178
3.55	0.014601
3.575	0.020762
3.6	0.024396
3.625	0.025297
3.65	0.023257
3.675	0.018704
3.7	0.011999
3.725	0.0041247
3.75	-0.0042408
3.775	-0.011966
3.8	-0.018443
3.825	-0.022689
3.85	-0.02454
3.875	-0.023545
3.9	-0.020117
3.925	-0.014362
3.95	-0.0071869
3.975	0.00085704
4	0.0086379
4.025	0.015596
4.05	0.020725
4.075	0.023741
4.1	0.024096
4.125	0.022025
4.15	0.017574
4.175	0.011427
4.2	0.0040852
4.225	-0.0034653
4.25	-0.010579
4.275	-0.016358
4.3	-0.020343
4.325	-0.02202
4.35	-0.02133
4.375	-0.018344
4.4	-0.013477
4.425	-0.0072564
4.45	-0.00040741
4.475	0.0063055
4.5	0.012144
4.525	0.016458
4.55	0.018835
4.575	0.018964
4.6	0.016919
4.625	0.012868
4.65	0.0073599
4.675	0.00090552
4.7	-0.0056919
4.725	-0.011818
4.75	-0.016694
4.775	-0.019938
4.8	-0.021086
4.825	-0.020166
4.85	-0.017159
4.875	-0.012549
4.9	-0.0067196
4.925	-0.00043643
4.95	0.0057636
4.975	0.011082
5	0.015095
5.025	0.017277
5.05	0.017551
5.075	0.015812
5.1	0.012388
5.125	0.0075926
5.15	0.0020735
5.175	-0.0036395
5.2	-0.0088359
5.225	-0.013015
5.25	-0.015664
5.275	-0.016559
5.3	-0.015581
5.325	-0.012887
5.35	-0.0087545
5.375	-0.0036725
5.4	0.0018088
5.425	0.0070861
5.45	0.011587
5.475	0.014843
5.5	0.016487
5.525	0.016386
5.55	0.014536
5.575	0.011187
5.6	0.0066671
5.625	0.0015181
5.65	-0.0037565
5.675	-0.0085378
5.7	-0.012394
5.725	-0.014865
5.75	-0.015778
5.775	-0.015003
5.8	-0.012726
5.825	-0.0091599
5.85	-0.0047849
5.875	-2.9169e-05
5.9	0.0045057
5.925	0.0083894
5.95	0.01114
5.975	0.012527
6	0.012354
6.025	0.010711
6.05	0.0077423
6.075	0.0038357
6.1	-0.00062212
6.125	-0.0050942
6.15	-0.0091302
6.175	-0.012258
6.2	-0.014175
6.225	-0.014657
6.25	-0.013679
6.275	-0.01134
6.3	-0.007916
6.325	-0.0037703
6.35	0.00064549
6.375	0.0048626
6.4	0.0084418
6.425	0.011007
6.45	0.01232
6.475	0.012253
6.5	0.010857
6.525	0.0082937
6.55	0.004889
6.575	0.001008
6.6	-0.0028883
6.625	-0.0063997
6.65	-0.0091138
6.675	-0.010773
6.7	-0.011177
6.725	-0.01033
6.75	-0.0083052
6.775	-0.005372
6.8	-0.0018297
6.825	0.001892
6.85	0.0054162
6.875	0.0083254
6.9	0.010335
6.925	0.011201
6.95	0.010863
6.975	0.0093372
7	0.0068185
7.025	0.0035558
7.05	-7.6063e-05
7.075	-0.0037108
7.1	-0.0069491
7.125	-0.0094729
7.15	-0.011015
7.175	-0.011444
7.2	-0.010727
7.225	-0.0089749
7.25	-0.0063936
7.275	-0.0032845
7.3	3.2922e-06
7.325	0.0031061
7.35	0.0056839
7.375	0.0074658
7.4	0.0082628
7.425	0.0080067
7.45	0.0067336
7.475	0.0046066
7.5	0.0018603
7.525	-0.0011824
7.55	-0.0041949
7.575	-0.0068289
7.6	-0.0088101
7.625	-0.0099084
7.65	-0.010021
7.675	-0.0091227
7.7	-0.0073289
7.725	-0.0048184
7.75	-0.0018784
7.775	0.0011951
7.8	0.0040617
7.825	0.0064394
7.85	0.0080724
7.875	0.0088174
7.9	0.0086003
7.925	0.007478
7.95	0.0055782
7.975	0.0031346
8	0.00041281
8.025	-0.002276
8.05	-0.0046475
8.075	-0.0064401
8.1	-0.0074746
8.125	-0.0076443
8.15	-0.0069506
8.175	-0.0054791
8.2	-0.0034082
8.225	-0.00097434
8.25	0.0015457
8.275	0.0038697
8.3	0.0057405
8.325	0.0069498
8.35	0.0073677
8.375	0.0069458
8.4	0.0057343
8.425	0.0038588
8.45	0.0015264
8.475	-0.0010207
8.5	-0.0035071
8.525	-0.0056803
8.55	-0.0073106
8.575	-0.0082434
8.6	-0.0083859
8.625	-0.0077471
8.65	-0.0064034
8.675	-0.0045216
8.7	-0.0023076
8.725	-1.5164e-05
8.75	0.0021132
8.775	0.0038425
8.8	0.0049998
8.825	0.0054631
8.85	0.0052024
8.875	0.004254
8.9	0.0027423
8.925	0.00083968
8.95	-0.0012296
8.975	-0.003235
9	-0.0049468
9.025	-0.0061775
9.05	-0.0067867
9.075	-0.0067097
9.1	-0.0059511
9.125	-0.0045943
9.15	-0.0027834
9.175	-0.00071208
9.2	0.0014008
9.225	0.0033339
9.25	0.0048868
9.275	0.0059038
9.3	0.0062859
9.325	0.0060064
9.35	0.0051053
9.375	0.0036933
9.4	0.0019285
9.425	9.6291e-06
9.45	-0.0018577
9.475	-0.0034708
9.5	-0.0046647
9.525	-0.0053163
9.55	-0.005371
9.575	-0.0048327
9.6	-0.0037785
9.625	-0.0023327
9.65	-0.0006696
9.675	0.0010231
9.7	0.0025488
9.725	0.0037386
9.75	0.0044548
9.775	0.0046203
9.8	0.0042116
9.825	0.0032747
9.85	0.0019063
9.875	0.00025512
9.9	-0.0015062
9.925	-0.0031896
9.95	-0.0046217
9.975	-0.0056534
10	-0.0061839
10.025	-0.0061635
10.05	-0.0056049
10.075	-0.0045754
10.1	-0.0031933
10.125	-0.0016112
10.15	-1.1485e-06
10.15	5.1188e-06


==> pics/ex2/data/020mT.dat <==
t	my
0	-0.00047657
0.025	-0.0083227
0.05	-0.037352
0.075	-0.06379
0.1	-0.084698
0.125	-0.089389
0.15	-0.067684
0.175	-0.024666
0.2	0.016795
0.225	0.059911
0.25	0.091981
0.275	0.11622
0.3	0.1254
0.325	0.12393
0.35	0.10376
0.375	0.076939
0.4	0.039161
0.425	-0.00046837
0.45	-0.041227
0.475	-0.076789
0.5	-0.10323
0.525	-0.11738
0.55	-0.1209
0.575	-0.10926
0.6	-0.086928
0.625	-0.054962
0.65	-0.018159
0.675	0.019119
0.7	0.054825
0.725	0.083017
0.75	0.10055
0.775	0.10694
0.8	0.10159
0.825	0.084084
0.85	0.057925
0.875	0.023786
0.9	-0.010293
0.925	-0.045277
0.95	-0.073809
0.975	-0.095182
1	-0.10432
1.025	-0.10355
1.05	-0.089996
1.075	-0.068625
1.1	-0.03739
1.125	-0.0047321
1.15	0.029782
1.175	0.059014
1.2	0.083394
1.225	0.09682
1.25	0.10094
1.275	0.092326
1.3	0.076276
1.325	0.050271
1.35	0.02068
1.375	-0.011734
1.4	-0.040749
1.425	-0.065949
1.45	-0.082398
1.475	-0.090604
1.5	-0.086885
1.525	-0.074931
1.55	-0.053839
1.575	-0.027636
1.6	0.0020583
1.625	0.030769
1.65	0.055902
1.675	0.074097
1.7	0.084723
1.725	0.085194
1.75	0.076385
1.775	0.059312
1.8	0.03564
1.825	0.008618
1.85	-0.019904
1.875	-0.045784
1.9	-0.066671
1.925	-0.080167
1.95	-0.085552
1.975	-0.081199
2	-0.068988
2.025	-0.048879
2.05	-0.025034
2.075	0.0016096
2.1	0.026974
2.125	0.049172
2.15	0.064674
2.175	0.07343
2.2	0.072976
2.225	0.065352
2.25	0.049293
2.275	0.028858
2.3	0.0046673
2.325	-0.019192
2.35	-0.041498
2.375	-0.058296
2.4	-0.069206
2.425	-0.071536
2.45	-0.066879
2.475	-0.054139
2.5	-0.036007
2.525	-0.013636
2.55	0.0096595
2.575	0.032083
2.6	0.050643
2.625	0.064012
2.65	0.069967
2.675	0.06878
2.7	0.060195
2.725	0.045508
2.75	0.026136
2.775	0.0044321
2.8	-0.017266
2.825	-0.036563
2.85	-0.051591
2.875	-0.060668
2.9	-0.062723
2.925	-0.058041
2.95	-0.04678
2.975	-0.030877
3	-0.011452
3.025	0.0086431
3.05	0.027643
3.075	0.042974
3.1	0.053683
3.125	0.057818
3.15	0.055829
3.175	0.047109
3.2	0.033594
3.225	0.015973
3.25	-0.0031774
3.275	-0.02238
3.3	-0.038827
3.325	-0.05154
3.35	-0.058423
3.375	-0.059584
3.4	-0.054143
3.425	-0.043479
3.45	-0.028285
3.475	-0.010753
3.5	0.0077553
3.525	0.024652
3.55	0.038702
3.575	0.047878
3.6	0.051833
3.625	0.049807
3.65	0.042364
3.675	0.030246
3.7	0.015037
3.725	-0.0016979
3.75	-0.01795
3.775	-0.032078
3.8	-0.042386
3.825	-0.047811
3.85	-0.047929
3.875	-0.042585
3.9	-0.032619
3.925	-0.018941
3.95	-0.0033161
3.975	0.012726
4	0.027292
4.025	0.039034
4.05	0.046397
4.075	0.048996
4.1	0.04624
4.125	0.038869
4.15	0.027344
4.175	0.013285
4.2	-0.0020627
4.225	-0.016703
4.25	-0.029484
4.275	-0.038637
4.3	-0.043667
4.325	-0.043673
4.35	-0.039164
4.375	-0.030375
4.4	-0.018634
4.425	-0.004993
4.45	0.00869
4.475	0.021218
4.5	0.030931
4.525	0.037075
4.55	0.038762
4.575	0.036028
4.6	0.029096
4.625	0.018871
4.65	0.0063763
4.675	-0.0069009
4.7	-0.019599
4.725	-0.030248
4.75	-0.037778
4.775	-0.041386
4.8	-0.040682
4.825	-0.035822
4.85	-0.027335
4.875	-0.016222
4.9	-0.0036378
4.925	0.0089875
4.95	0.020401
4.975	0.029264
5	0.034853
5.025	0.03645
5.05	0.034134
5.075	0.028054
5.1	0.019122
5.125	0.0082053
5.15	-0.0032835
5.175	-0.014276
5.2	-0.023338
5.225	-0.02971
5.25	-0.032527
5.275	-0.031705
5.3	-0.02721
5.325	-0.019716
5.35	-0.0099339
5.375	0.00088332
5.4	0.011715
5.425	0.021219
5.45	0.028519
5.475	0.032702
5.5	0.033457
5.525	0.030638
5.55	0.024661
5.575	0.016103
5.6	0.0059926
5.625	-0.0046537
5.65	-0.01464
5.675	-0.022961
5.7	-0.028744
5.725	-0.031409
5.75	-0.030753
5.775	-0.026896
5.8	-0.02034
5.825	-0.011826
5.85	-0.0023573
5.875	0.0070511
5.9	0.015303
5.925	0.021587
5.95	0.025153
5.975	0.02572
6	0.023187
6.025	0.017944
6.05	0.01052
6.075	0.0018312
6.1	-0.0072451
6.125	-0.015604
6.15	-0.022439
6.175	-0.026913
6.2	-0.028645
6.225	-0.027372
6.25	-0.023335
6.275	-0.016904
6.3	-0.0088722
6.325	-1.5442e-05
6.35	0.0086292
6.375	0.01623
6.4	0.021928
6.425	0.025217
6.45	0.025741
6.475	0.023546
6.5	0.018881
6.525	0.012347
6.55	0.0046566
6.575	-0.0033013
6.6	-0.01067
6.625	-0.016637
6.65	-0.020575
6.675	-0.022083
6.7	-0.021029
6.725	-0.017563
6.75	-0.012094
6.775	-0.0052596
6.8	0.0021867
6.825	0.0093947
6.85	0.015601
6.875	0.020093
6.9	0.022422
6.925	0.02231
6.95	0.019816
6.975	0.015179
7	0.0089492
7.025	0.0017523
7.05	-0.0055904
7.075	-0.012358
7.1	-0.017796
7.125	-0.021398
7.15	-0.022771
7.175	-0.021856
7.2	-0.018755
7.225	-0.013889
7.25	-0.0077752
7.275	-0.0011474
7.3	0.0053
7.325	0.010833
7.35	0.014892
7.375	0.017028
7.4	0.017065
7.425	0.015007
7.45	0.011139
7.475	0.0058897
7.5	-0.0001203
7.525	-0.0062289
7.55	-0.011744
7.575	-0.016064
7.6	-0.018711
7.625	-0.019402
7.65	-0.018063
7.675	-0.014845
7.7	-0.010104
7.725	-0.0043458
7.75	0.0018016
7.775	0.0077008
7.8	0.012717
7.825	0.016353
7.85	0.018234
7.875	0.01821
7.9	0.016304
7.925	0.012778
7.95	0.0080208
7.975	0.0025938
8	-0.0029279
8.025	-0.0079219
8.05	-0.011877
8.075	-0.014362
8.1	-0.015155
8.125	-0.014178
8.15	-0.011592
8.175	-0.0076896
8.2	-0.0029469
8.225	0.0021157
8.25	0.0069086
8.275	0.010914
8.3	0.013672
8.325	0.014895
8.35	0.014436
8.375	0.01236
8.4	0.0088783
8.425	0.0043782
8.45	-0.00066651
8.475	-0.0057146
8.5	-0.010239
8.525	-0.013768
8.55	-0.015946
8.575	-0.016564
8.6	-0.015583
8.625	-0.01314
8.65	-0.0095189
8.675	-0.0051361
8.7	-0.00047142
8.725	0.0039615
8.75	0.0076962
8.775	0.010337
8.8	0.011629
8.825	0.011452
8.85	0.0098662
8.875	0.0070669
8.9	0.0034001
8.925	-0.00072013
8.95	-0.0048113
8.975	-0.0084226
9	-0.011139
9.025	-0.012668
9.05	-0.012831
9.075	-0.011619
9.1	-0.0091531
9.125	-0.0057113
9.15	-0.0016529
9.175	0.0025798
9.2	0.0065476
9.225	0.0098284
9.25	0.012094
9.275	0.013112
9.3	0.012803
9.325	0.011215
9.35	0.008544
9.375	0.0050872
9.4	0.00123
9.425	-0.0026129
9.45	-0.0060299
9.475	-0.0086676
9.5	-0.010259
9.525	-0.010658
9.55	-0.0098516
9.575	-0.0079556
9.6	-0.0052079
9.625	-0.0019323
9.65	0.0014886
9.675	0.0046671
9.7	0.0072399
9.725	0.0089215
9.75	0.0095193
9.775	0.0089701
9.8	0.0073267
9.825	0.0047717
9.85	0.0015743
9.875	-0.0019174
9.9	-0.005337
9.925	-0.0083182
9.95	-0.010555
9.975	-0.011815
10	-0.011981
10.025	-0.011045
10.05	-0.0091281
10.075	-0.0064419
10.1	-0.0032874
10.125	-1.4414e-06
10.15	0.0030629
10.15	0.0030743


==> pics/ex2/data/050mT.dat <==
t	my
0	-0.00047657
0.025	-0.020075
0.05	-0.091733
0.075	-0.15759
0.1	-0.20811
0.125	-0.21869
0.15	-0.16811
0.175	-0.051259
0.2	0.06088
0.225	0.16432
0.25	0.24602
0.275	0.29571
0.3	0.3074
0.325	0.28294
0.35	0.21632
0.375	0.13722
0.4	0.032065
0.425	-0.069
0.45	-0.16701
0.475	-0.23988
0.5	-0.28381
0.525	-0.29682
0.55	-0.27215
0.575	-0.21111
0.6	-0.13484
0.625	-0.036313
0.65	0.061614
0.675	0.14957
0.7	0.21693
0.725	0.25672
0.75	0.26718
0.775	0.24477
0.8	0.18932
0.825	0.11569
0.85	0.024789
0.875	-0.064538
0.9	-0.15093
0.925	-0.2135
0.95	-0.25178
0.975	-0.26024
1	-0.23812
1.025	-0.18378
1.05	-0.11337
1.075	-0.027534
1.1	0.058421
1.125	0.14088
1.15	0.20225
1.175	0.24056
1.2	0.24886
1.225	0.23059
1.25	0.18216
1.275	0.11661
1.3	0.03657
1.325	-0.043803
1.35	-0.12015
1.375	-0.17998
1.4	-0.21815
1.425	-0.23003
1.45	-0.217
1.475	-0.17584
1.5	-0.11606
1.525	-0.041563
1.55	0.034032
1.575	0.10663
1.6	0.16409
1.625	0.20171
1.65	0.21374
1.675	0.20314
1.7	0.16715
1.725	0.11362
1.75	0.045684
1.775	-0.025627
1.8	-0.095055
1.825	-0.1533
1.85	-0.19453
1.875	-0.21196
1.9	-0.20692
1.925	-0.17711
1.95	-0.12878
1.975	-0.065523
2	0.0027674
2.025	0.069234
2.05	0.12656
2.075	0.16901
2.1	0.19039
2.125	0.19008
2.15	0.1676
2.175	0.12693
2.2	0.071377
2.225	0.0086272
2.25	-0.054137
2.275	-0.10946
2.3	-0.15206
2.325	-0.17562
2.35	-0.17866
2.375	-0.16068
2.4	-0.12456
2.425	-0.074409
2.45	-0.01539
2.475	0.044566
2.5	0.09904
2.525	0.14164
2.55	0.16839
2.575	0.17581
2.6	0.16376
2.625	0.13371
2.65	0.089873
2.675	0.036148
2.7	-0.020619
2.725	-0.074499
2.75	-0.11896
2.775	-0.15021
2.8	-0.16385
2.825	-0.15927
2.85	-0.13603
2.875	-0.098699
2.9	-0.05038
2.925	0.0020425
2.95	0.053643
2.975	0.097272
3	0.1294
3.025	0.14583
3.05	0.14601
3.075	0.12878
3.1	0.09755
3.125	0.05476
3.15	0.0063302
3.175	-0.043672
3.2	-0.088264
3.225	-0.12334
3.25	-0.14404
3.275	-0.14923
3.3	-0.13727
3.325	-0.1107
3.35	-0.071921
3.375	-0.026456
3.4	0.021478
3.425	0.065994
3.45	0.10274
3.475	0.12725
3.5	0.13766
3.525	0.13264
3.55	0.11343
3.575	0.081805
3.6	0.042029
3.625	-0.0016629
3.65	-0.044097
3.675	-0.080811
3.7	-0.10741
3.725	-0.12124
3.75	-0.12091
3.775	-0.10677
3.8	-0.080521
3.825	-0.045098
3.85	-0.0049486
3.875	0.035603
3.9	0.071817
3.925	0.10005
3.95	0.11696
3.975	0.12105
4	0.11178
4.025	0.090614
4.05	0.059469
4.075	0.022232
4.1	-0.017337
4.125	-0.054489
4.15	-0.08564
4.175	-0.107
4.2	-0.11671
4.225	-0.11333
4.25	-0.098045
4.275	-0.072248
4.3	-0.039487
4.325	-0.0030317
4.35	0.032511
4.375	0.063688
4.4	0.086809
4.425	0.099908
4.45	0.10119
4.475	0.091097
4.5	0.070474
4.525	0.042088
4.55	0.0087656
4.575	-0.025394
4.6	-0.056761
4.625	-0.08153
4.65	-0.097278
4.675	-0.10205
4.7	-0.095664
4.725	-0.078752
4.75	-0.053527
4.775	-0.022736
4.8	0.010172
4.825	0.041675
4.85	0.06834
4.875	0.087408
4.9	0.096957
4.925	0.0961
4.95	0.085086
4.975	0.065216
5	0.038906
5.025	0.0090524
5.05	-0.02094
5.075	-0.047872
5.1	-0.0687
5.125	-0.081376
5.15	-0.084516
5.175	-0.078124
5.2	-0.062826
5.225	-0.04068
5.25	-0.014042
5.275	0.013843
5.3	0.04011
5.325	0.061648
5.35	0.076313
5.375	0.082309
5.4	0.079273
5.425	0.067363
5.45	0.048133
5.475	0.023528
5.5	-0.0035339
5.525	-0.030263
5.55	-0.053605
5.575	-0.071218
5.6	-0.081079
5.625	-0.08238
5.65	-0.07498
5.675	-0.059968
5.7	-0.03897
5.725	-0.014478
5.75	0.010877
5.775	0.034242
5.8	0.053217
5.825	0.065737
5.85	0.070584
5.875	0.067302
5.9	0.056402
5.925	0.039203
5.95	0.017685
5.975	-0.0056609
6	-0.028206
6.025	-0.047397
6.05	-0.061173
6.075	-0.068016
6.1	-0.067292
6.125	-0.059088
6.15	-0.04446
6.175	-0.024973
6.2	-0.0028482
6.225	0.0196
6.25	0.039864
6.275	0.05589
6.3	0.065915
6.325	0.069043
6.35	0.064914
6.375	0.054179
6.4	0.037995
6.425	0.018293
6.45	-0.0028515
6.475	-0.023045
6.5	-0.040218
6.525	-0.05248
6.55	-0.058694
6.575	-0.058213
6.6	-0.051287
6.625	-0.038712
6.65	-0.022042
6.675	-0.0031288
6.7	0.015837
6.725	0.032793
6.75	0.045808
6.775	0.053507
6.8	0.05504
6.825	0.05031
6.85	0.039856
6.875	0.024872
6.9	0.0070207
6.925	-0.011732
6.95	-0.029345
6.975	-0.043934
7	-0.053937
7.025	-0.058342
7.05	-0.056721
7.075	-0.049354
7.1	-0.037077
7.125	-0.021308
7.15	-0.0037629
7.175	0.013612
7.2	0.028996
7.225	0.04073
7.25	0.047659
7.275	0.049075
7.3	0.044989
7.325	0.03591
7.35	0.02299
7.375	0.0076838
7.4	-0.0082125
7.425	-0.022965
7.45	-0.034899
7.475	-0.042774
7.5	-0.045709
7.525	-0.043467
7.55	-0.036295
7.575	-0.025049
7.6	-0.010941
7.625	0.0044487
7.65	0.019477
7.675	0.032493
7.7	0.04214
7.725	0.047386
7.75	0.04773
7.775	0.043168
7.8	0.034256
7.825	0.021988
7.85	0.0077179
7.875	-0.007019
7.9	-0.020649
7.925	-0.031742
7.95	-0.039168
7.975	-0.042194
8	-0.040591
8.025	-0.034612
8.05	-0.025015
8.075	-0.012916
8.1	0.00027717
8.125	0.013091
8.15	0.024074
8.175	0.03204
8.2	0.03611
8.225	0.035893
8.25	0.031427
8.275	0.023262
8.3	0.012297
8.325	-0.00022278
8.35	-0.012945
8.375	-0.02446
8.4	-0.03355
8.425	-0.039224
8.45	-0.040917
8.475	-0.038459
8.5	-0.03217
8.525	-0.022741
8.55	-0.011233
8.575	0.0011223
8.6	0.012985
8.625	0.023125
8.65	0.030486
8.675	0.034357
8.7	0.034395
8.725	0.030695
8.75	0.023744
8.775	0.014381
8.8	0.0036827
8.825	-0.0071376
8.85	-0.016879
8.875	-0.024477
8.9	-0.029112
8.925	-0.030303
8.95	-0.027946
8.975	-0.022335
9	-0.014104
9.025	-0.0041825
9.05	0.00634
9.075	0.016299
9.1	0.024619
9.125	0.030395
9.15	0.033024
9.175	0.032228
9.2	0.028121
9.225	0.021151
9.25	0.012088
9.275	0.0018968
9.3	-0.008328
9.325	-0.017523
9.35	-0.024723
9.375	-0.029218
9.4	-0.030573
9.425	-0.028723
9.45	-0.023932
9.475	-0.016802
9.5	-0.0081621
9.525	0.00098876
9.55	0.0096307
9.575	0.016802
9.6	0.021733
9.625	0.023903
9.65	0.02311
9.675	0.019472
9.7	0.013426
9.725	0.0056587
9.75	-0.002955
9.775	-0.01146
9.8	-0.01892
9.825	-0.024519
9.85	-0.027652
9.875	-0.027987
9.9	-0.0255
9.925	-0.020469
9.95	-0.013446
9.975	-0.0051866
10	0.0034261
10.025	0.011492
10.05	0.018176
10.075	0.022812
10.1	0.024954
10.125	0.024441
10.15	0.021388
10.15	0.021371


==> pics/ex2/data/100mT.dat <==
t	my
0	-0.00047657
0.025	-0.039538
0.05	-0.17618
0.075	-0.30424
0.1	-0.3943
0.125	-0.41469
0.15	-0.37402
0.175	-0.18684
0.2	0.051729
0.225	0.22422
0.25	0.33427
0.275	0.39757
0.3	0.41041
0.325	0.36179
0.35	0.26091
0.375	0.13305
0.4	0.03115
0.425	-0.093047
0.45	-0.17195
0.475	-0.20518
0.5	-0.23084
0.525	-0.23564
0.55	-0.20093
0.575	-0.15716
0.6	-0.045541
0.625	0.055982
0.65	0.13706
0.675	0.19377
0.7	0.21394
0.725	0.24863
0.75	0.22251
0.775	0.16081
0.8	0.067141
0.825	-0.02226
0.85	-0.089069
0.875	-0.15667
0.9	-0.19931
0.925	-0.22203
0.95	-0.2078
0.975	-0.1636
1	-0.11083
1.025	-0.03285
1.05	0.056847
1.075	0.12852
1.1	0.1784
1.125	0.22476
1.15	0.23239
1.175	0.21208
1.2	0.16763
1.225	0.11562
1.25	0.047103
1.275	-0.023907
1.3	-0.083895
1.325	-0.14619
1.35	-0.17922
1.375	-0.20969
1.4	-0.20857
1.425	-0.18359
1.45	-0.13255
1.475	-0.069779
1.5	0.0032033
1.525	0.073484
1.55	0.13556
1.575	0.16918
1.6	0.18978
1.625	0.1803
1.65	0.15604
1.675	0.1052
1.7	0.052204
1.725	-0.0087321
1.75	-0.064993
1.775	-0.11361
1.8	-0.14849
1.825	-0.17189
1.85	-0.16659
1.875	-0.14695
1.9	-0.10748
1.925	-0.05629
1.95	-0.00037078
1.975	0.052452
2	0.095923
2.025	0.12443
2.05	0.13794
2.075	0.12775
2.1	0.10706
2.125	0.07117
2.15	0.033905
2.175	-0.0083698
2.2	-0.047095
2.225	-0.082758
2.25	-0.10782
2.275	-0.11833
2.3	-0.11156
2.325	-0.089852
2.35	-0.056346
2.375	-0.014912
2.4	0.032034
2.425	0.075512
2.45	0.1133
2.475	0.1361
2.5	0.14539
2.525	0.13774
2.55	0.11765
2.575	0.085542
2.6	0.045717
2.625	-0.0005518
2.65	-0.047595
2.675	-0.090191
2.7	-0.12367
2.725	-0.1446
2.75	-0.14776
2.775	-0.13444
2.8	-0.10545
2.825	-0.064728
2.85	-0.016622
2.875	0.030433
2.9	0.072397
2.925	0.10285
2.95	0.12001
2.975	0.12214
3	0.11122
3.025	0.087918
3.05	0.055574
3.075	0.016656
3.1	-0.023898
3.125	-0.062106
3.15	-0.093178
3.175	-0.11413
3.2	-0.12183
3.225	-0.1163
3.25	-0.09794
3.275	-0.070067
3.3	-0.035997
3.325	-0.00015861
3.35	0.033244
3.375	0.060045
3.4	0.078358
3.425	0.08717
3.45	0.087358
3.475	0.078844
3.5	0.063021
3.525	0.041384
3.55	0.016634
3.575	-0.0095617
3.6	-0.033018
3.625	-0.050876
3.65	-0.060885
3.675	-0.062618
3.7	-0.05585
3.725	-0.041226
3.75	-0.020639
3.775	0.0039532
3.8	0.028832
3.825	0.051418
3.85	0.068899
3.875	0.079464
3.9	0.081409
3.925	0.07477
3.95	0.059677
3.975	0.037594
4	0.010528
4.025	-0.01823
4.05	-0.045604
4.075	-0.068054
4.1	-0.083128
4.125	-0.088513
4.15	-0.08391
4.175	-0.069636
4.2	-0.048055
4.225	-0.02194
4.25	0.0048804
4.275	0.029573
4.3	0.049255
4.325	0.062418
4.35	0.067645
4.375	0.065158
4.4	0.055036
4.425	0.038834
4.45	0.017816
4.475	-0.0054969
4.5	-0.028607
4.525	-0.048633
4.55	-0.063605
4.575	-0.071836
4.6	-0.072577
4.625	-0.065893
4.65	-0.052896
4.675	-0.035307
4.7	-0.014997
4.725	0.0060403
4.75	0.026039
4.775	0.043046
4.8	0.055886
4.825	0.063584
4.85	0.065568
4.875	0.061343
4.9	0.051303
4.925	0.036499
4.95	0.018755
4.975	3.8115e-05
5	-0.017316
5.025	-0.031279
5.05	-0.040099
5.075	-0.042941
5.1	-0.039453
5.125	-0.030271
5.15	-0.016489
5.175	-0.00015651
5.2	0.016658
5.225	0.031672
5.25	0.043286
5.275	0.049896
5.3	0.050686
5.325	0.045185
5.35	0.034019
5.375	0.018311
5.4	5.7731e-05
5.425	-0.018626
5.45	-0.035424
5.475	-0.048414
5.5	-0.056089
5.525	-0.057765
5.55	-0.053488
5.575	-0.044132
5.6	-0.031084
5.625	-0.016017
5.65	-0.00064383
5.675	0.01346
5.7	0.025003
5.725	0.032952
5.75	0.036578
5.775	0.035538
5.8	0.029988
5.825	0.020559
5.85	0.0082791
5.875	-0.0054729
5.9	-0.019186
5.925	-0.031252
5.95	-0.040377
5.975	-0.045512
6	-0.046185
6.025	-0.042267
6.05	-0.034212
6.075	-0.022701
6.1	-0.008842
6.125	0.0062334
6.15	0.021119
6.175	0.034495
6.2	0.044943
6.225	0.051379
6.25	0.052994
6.275	0.049634
6.3	0.041634
6.325	0.030007
6.35	0.016101
6.375	0.0016112
6.4	-0.011818
6.425	-0.022665
6.45	-0.029819
6.475	-0.032609
6.5	-0.030956
6.525	-0.025287
6.55	-0.016515
6.575	-0.0058201
6.6	0.0054251
6.625	0.015825
6.65	0.024044
6.675	0.029026
6.7	0.030116
6.725	0.027184
6.75	0.020602
6.775	0.011184
6.8	7.9268e-05
6.825	-0.011425
6.85	-0.022014
6.875	-0.030591
6.9	-0.036306
6.925	-0.038755
6.95	-0.037861
6.975	-0.033935
7	-0.02747
7.025	-0.019205
7.05	-0.0099433
7.075	-0.00062633
7.1	0.0078646
7.125	0.01466
7.15	0.019111
7.175	0.020755
7.2	0.019482
7.225	0.015452
7.25	0.0091783
7.275	0.0013889
7.3	-0.0069625
7.325	-0.0149
7.35	-0.02147
7.375	-0.025906
7.4	-0.027618
7.425	-0.026305
7.45	-0.021939
7.475	-0.014834
7.5	-0.005589
7.525	0.0049115
7.55	0.015615
7.575	0.025368
7.6	0.033095
7.625	0.037919
7.65	0.039291
7.675	0.037064
7.7	0.031508
7.725	0.023294
7.75	0.013373
7.775	0.0028725
7.8	-0.0070829
7.825	-0.015463
7.85	-0.021483
7.875	-0.024627
7.9	-0.02474
7.925	-0.021974
7.95	-0.016814
7.975	-0.0099739
8	-0.0023676
8.025	0.0050474
8.05	0.011336
8.075	0.015756
8.1	0.017789
8.125	0.017238
8.15	0.014189
8.175	0.0090288
8.2	0.0023372
8.225	-0.0051436
8.25	-0.012644
8.275	-0.019409
8.3	-0.024804
8.325	-0.028329
8.35	-0.029683
8.375	-0.028753
8.4	-0.025644
8.425	-0.02065
8.45	-0.014248
8.475	-0.0070534
8.5	0.00021959
8.525	0.0068419
8.55	0.012144
8.575	0.015598
8.6	0.016884
8.625	0.015928
8.65	0.012923
8.675	0.0082908
8.7	0.0026442
8.725	-0.0033017
8.75	-0.0087817
8.775	-0.013083
8.8	-0.015608
8.825	-0.015972
8.85	-0.014027
8.875	-0.0099058
8.9	-0.0040004
8.925	0.0030555
8.95	0.010485
8.975	0.01744
9	0.023133
9.025	0.026905
9.05	0.028338
9.075	0.027271
9.1	0.023845
9.125	0.018447
9.15	0.011673
9.175	0.0042323
9.2	-0.0031143
9.225	-0.009658
9.25	-0.014796
9.275	-0.018105
9.3	-0.019359
9.325	-0.018564
9.35	-0.015938
9.375	-0.011891
9.4	-0.0069677
9.425	-0.0017936
9.45	0.0030063
9.475	0.0068703
9.5	0.0093622
9.525	0.010212
9.55	0.009334
9.575	0.0068334
9.6	0.0029782
9.625	-0.0018286
9.65	-0.007098
9.675	-0.012294
9.7	-0.016889
9.725	-0.020403
9.75	-0.022456
9.775	-0.022795
9.8	-0.021335
9.825	-0.01817
9.85	-0.013585
9.875	-0.0080187
9.9	-0.0020268
9.925	0.0037933
9.95	0.0088594
9.975	0.012686
10	0.014928
10.025	0.015429
10.05	0.014226
10.075	0.011555
10.1	0.0078114
10.125	0.0035174
10.15	-0.00075601
10.15	-0.00077228


==> pics/ex2/data/200mT.dat <==
t	my
0	-0.00047657
0.025	-0.077527
0.05	-0.29471
0.075	-0.41755
0.1	-0.3404
0.125	-0.014219
0.15	-0.033685
0.175	-0.16155
0.2	-0.22601
0.225	-0.18281
0.25	-0.10643
0.275	-0.15839
0.3	-0.13959
0.325	-0.14242
0.35	-0.041224
0.375	0.0067145
0.4	0.012869
0.425	0.019078
0.45	0.013012
0.475	-0.00012831
0.5	-0.019701
0.525	0.012061
0.55	0.099539
0.575	0.10521
0.6	0.060259
0.625	0.088707
0.65	0.12803
0.675	0.15889
0.7	0.16209
0.725	0.14747
0.75	0.12746
0.775	0.15891
0.8	0.15852
0.825	0.15951
0.85	0.15276
0.875	0.15732
0.9	0.17105
0.925	0.17702
0.95	0.13429
0.975	0.13016
1	0.12787
1.025	0.1395
1.05	0.11827
1.075	0.099712
1.1	0.052354
1.125	-0.0050762
1.15	-0.056931
1.175	-0.077546
1.2	-0.092328
1.225	-0.086782
1.25	-0.079258
1.275	-0.066347
1.3	-0.031897
1.325	-0.061411
1.35	-0.07889
1.375	-0.10765
1.4	-0.10908
1.425	-0.089828
1.45	-0.086782
1.475	-0.085031
1.5	-0.087016
1.525	-0.089562
1.55	-0.071575
1.575	-0.041653
1.6	-0.03797
1.625	-0.036867
1.65	-0.0058419
1.675	0.00070993
1.7	0.026191
1.725	0.043202
1.75	0.071159
1.775	0.072788
1.8	0.07409
1.825	0.078478
1.85	0.070808
1.875	0.066053
1.9	0.055907
1.925	0.059088
1.95	0.034807
1.975	0.031445
2	0.042446
2.025	0.048917
2.05	0.070054
2.075	0.092369
2.1	0.10268
2.125	0.11021
2.15	0.11124
2.175	0.1125
2.2	0.1048
2.225	0.093586
2.25	0.074965
2.275	0.071998
2.3	0.068963
2.325	0.06097
2.35	0.052896
2.375	0.051999
2.4	0.050505
2.425	0.045971
2.45	0.041214
2.475	0.035434
2.5	0.022818
2.525	0.015308
2.55	0.0087725
2.575	0.014051
2.6	0.029119
2.625	0.042508
2.65	0.056542
2.675	0.055542
2.7	0.057396
2.725	0.061812
2.75	0.072003
2.775	0.081789
2.8	0.097456
2.825	0.117
2.85	0.12599
2.875	0.11991
2.9	0.11499
2.925	0.11381
2.95	0.11857
2.975	0.12409
3	0.12423
3.025	0.11649
3.05	0.11133
3.075	0.10634
3.1	0.097478
3.125	0.079401
3.15	0.070722
3.175	0.071028
3.2	0.078321
3.225	0.076748
3.25	0.094344
3.275	0.097492
3.3	0.11093
3.325	0.12678
3.35	0.1436
3.375	0.16107
3.4	0.17318
3.425	0.1881
3.45	0.19354
3.475	0.20533
3.5	0.20431
3.525	0.19786
3.55	0.18381
3.575	0.16931
3.6	0.15445
3.625	0.14093
3.65	0.13382
3.675	0.11977
3.7	0.1079
3.725	0.091079
3.75	0.085678
3.775	0.081828
3.8	0.086636
3.825	0.089319
3.85	0.092436
3.875	0.096369
3.9	0.10705
3.925	0.11488
3.95	0.12596
3.975	0.13765
4	0.14826
4.025	0.15757
4.05	0.16268
4.075	0.16187
4.1	0.15922
4.125	0.15411
4.15	0.14635
4.175	0.13438
4.2	0.12266
4.225	0.11308
4.25	0.097658
4.275	0.090879
4.3	0.082154
4.325	0.076239
4.35	0.070302
4.375	0.065461
4.4	0.068285
4.425	0.075077
4.45	0.081414
4.475	0.083407
4.5	0.085136
4.525	0.092978
4.55	0.10884
4.575	0.12257
4.6	0.1357
4.625	0.14352
4.65	0.15219
4.675	0.16224
4.7	0.17245
4.725	0.17757
4.75	0.17535
4.775	0.16628
4.8	0.15178
4.825	0.14088
4.85	0.13172
4.875	0.12196
4.9	0.10324
4.925	0.081462
4.95	0.062431
4.975	0.052521
5	0.046788
5.025	0.039994
5.05	0.033232
5.075	0.034324
5.1	0.042823
5.125	0.053719
5.15	0.063753
5.175	0.071822
5.2	0.080388
5.225	0.092861
5.25	0.10917
5.275	0.12533
5.3	0.13646
5.325	0.13871
5.35	0.13415
5.375	0.12789
5.4	0.12458
5.425	0.11894
5.45	0.10757
5.475	0.09219
5.5	0.078014
5.525	0.068299
5.55	0.058096
5.575	0.047432
5.6	0.036957
5.625	0.031931
5.65	0.031627
5.675	0.034004
5.7	0.034955
5.725	0.033646
5.75	0.031484
5.775	0.032652
5.8	0.040672
5.825	0.055253
5.85	0.070929
5.875	0.080793
5.9	0.086926
5.925	0.095262
5.95	0.10647
5.975	0.11456
6	0.11617
6.025	0.11186
6.05	0.10601
6.075	0.099751
6.1	0.094321
6.125	0.087464
6.15	0.078294
6.175	0.065441
6.2	0.05028
6.225	0.035217
6.25	0.023009
6.275	0.014649
6.3	0.0086804
6.325	0.0037893
6.35	0.0016861
6.375	0.005359
6.4	0.014203
6.425	0.024567
6.45	0.034503
6.475	0.043741
6.5	0.052836
6.525	0.060659
6.55	0.066642
6.575	0.07025
6.6	0.073112
6.625	0.074915
6.65	0.074102
6.675	0.068351
6.7	0.059909
6.725	0.05091
6.75	0.040225
6.775	0.025365
6.8	0.0096435
6.825	-0.0021576
6.85	-0.0088404
6.875	-0.013358
6.9	-0.017649
6.925	-0.021039
6.95	-0.020471
6.975	-0.015786
7	-0.0088763
7.025	-0.002268
7.05	0.0043344
7.075	0.012061
7.1	0.020299
7.125	0.026822
7.15	0.03141
7.175	0.035356
7.2	0.038747
7.225	0.041343
7.25	0.04385
7.275	0.045966
7.3	0.044692
7.325	0.037866
7.35	0.02735
7.375	0.018062
7.4	0.012524
7.425	0.0088748
7.45	0.0029548
7.475	-0.0062882
7.5	-0.016149
7.525	-0.024016
7.55	-0.029798
7.575	-0.03404
7.6	-0.035879
7.625	-0.034076
7.65	-0.029336
7.675	-0.023507
7.7	-0.017908
7.725	-0.012157
7.75	-0.0059064
7.775	0.00034994
7.8	0.0058786
7.825	0.010378
7.85	0.013353
7.875	0.013635
7.9	0.010257
7.925	0.0034268
7.95	-0.0048211
7.975	-0.013126
8	-0.021339
8.025	-0.030196
8.05	-0.039178
8.075	-0.047299
8.1	-0.054389
8.125	-0.060827
8.15	-0.06566
8.175	-0.067059
8.2	-0.064239
8.225	-0.058692
8.25	-0.0528
8.275	-0.04781
8.3	-0.043009
8.325	-0.037041
8.35	-0.029751
8.375	-0.022393
8.4	-0.016478
8.425	-0.012438
8.45	-0.010414
8.475	-0.010252
8.5	-0.011609
8.525	-0.013905
8.55	-0.01709
8.575	-0.021142
8.6	-0.025709
8.625	-0.03052
8.65	-0.036061
8.675	-0.043016
8.7	-0.051403
8.725	-0.060099
8.75	-0.067292
8.775	-0.071867
8.8	-0.074087
8.825	-0.075157
8.85	-0.075618
8.875	-0.074928
8.9	-0.07219
8.925	-0.067262
8.95	-0.06076
8.975	-0.053717
9	-0.047162
9.025	-0.041892
9.05	-0.03816
9.075	-0.035673
9.1	-0.034004
9.125	-0.033332
9.15	-0.034407
9.175	-0.037874
9.2	-0.043583
9.225	-0.050673
9.25	-0.058437
9.275	-0.066725
9.3	-0.075511
9.325	-0.084019
9.35	-0.090899
9.375	-0.095303
9.4	-0.097454
9.425	-0.098156
9.45	-0.097897
9.475	-0.096462
9.5	-0.093306
9.525	-0.088235
9.55	-0.081694
9.575	-0.074659
9.6	-0.068121
9.625	-0.062719
9.65	-0.058514
9.675	-0.055209
9.7	-0.05269
9.725	-0.05145
9.75	-0.052124
9.775	-0.054902
9.8	-0.059358
9.825	-0.064868
9.85	-0.070874
9.875	-0.077021
9.9	-0.082989
9.925	-0.088397
9.95	-0.092911
9.975	-0.096446
10	-0.09911
10.025	-0.10107
10.05	-0.1023
10.075	-0.10257
10.1	-0.10152
10.125	-0.099097
10.15	-0.095664
10.15	-0.095649

